Interference analysis of Positioning Reference Signals in 5G NTN

Accurate asset localization holds paramount importance across various industries, ranging from transportation management to search and rescue operations. In scenarios where traditional positioning equations cannot be adequately solved due to limited measurements obtained by the receiver, the utilization of Non-Terrestrial Networks (NTN) based on Low Earth Orbit (LEO) satellites can prove pivotal for precise positioning. The decision to employ NTN in lieu of conventional Global Navigation Satellite Systems (GNSS) is rooted in two key factors. Firstly, GNSS systems are susceptible to jamming and spoofing attacks, thereby compromising their reliability, where LEO satellites link budgets can benefit from a closer distances and the new mega constellations could offer more satellites in view than GNSS. Secondly, 5G service providers seek to reduce dependence on third-party services. Presently, the NTN operation necessitates a GNSS receiver within the User Equipment (UE), placing the service provider at the mercy of GNSS reliability. Consequently, when GNSS signals are unavailable in certain regions, NTN services are also rendered inaccessible.

==> ECDF_S1.dat <==
x1 y1
-218.979605 0.642450
-205.966980 0.642783
-203.069599 0.643117
-201.428451 0.643450
-200.401365 0.643783
-199.427317 0.644117
-197.833363 0.644450
-197.139734 0.644783
-196.418551 0.645117
-195.752437 0.645450
-195.386831 0.645783
-194.958676 0.646117
-194.534747 0.646450
-194.197341 0.646783
-193.779803 0.647117
-193.398296 0.647450
-192.932002 0.647783
-192.577266 0.648117
-192.252266 0.648450
-191.927301 0.648783
-191.566191 0.649117
-191.259350 0.649450
-190.920535 0.649783
-190.692024 0.650117
-190.523402 0.650450
-190.356100 0.650783
-190.225391 0.651117
-189.970555 0.651450
-189.760727 0.651783
-189.571390 0.652117
-189.372373 0.652450
-189.157665 0.652783
-188.920059 0.653117
-188.681949 0.653450
-188.509937 0.653783
-188.341120 0.654117
-188.099980 0.654450
-187.912746 0.654783
-187.761152 0.655117
-187.530355 0.655450
-187.424796 0.655783
-187.287271 0.656117
-187.171008 0.656450
-187.048794 0.656783
-186.964248 0.657117
-186.826349 0.657450
-186.747425 0.657783
-186.604266 0.658117
-186.483147 0.658450
-186.408472 0.658783
-186.291831 0.659117
-186.214481 0.659450
-186.087811 0.659783
-185.984317 0.660117
-185.895807 0.660450
-185.738877 0.660783
-185.629602 0.661117
-185.501150 0.661450
-185.386685 0.661783
-185.290362 0.662117
-185.239020 0.662450
-185.130759 0.662783
-185.055134 0.663117
-184.955511 0.663450
-184.843113 0.663783
-184.766959 0.664117
-184.696881 0.664450
-184.595013 0.664783
-184.513335 0.665117
-184.444305 0.665450
-184.350905 0.665783
-184.267635 0.666117
-184.153710 0.666450
-184.090899 0.666783
-184.020031 0.667117
-183.954447 0.667450
-183.881570 0.667783
-183.829984 0.668117
-183.761193 0.668450
-183.700215 0.668783
-183.619625 0.669117
-183.533409 0.669450
-183.473744 0.669783
-183.418891 0.670117
-183.359288 0.670450
-183.271859 0.670783
-183.210762 0.671117
-183.150963 0.671450
-183.066601 0.671783
-182.973949 0.672117
-182.901747 0.672450
-182.853165 0.672783
-182.803523 0.673117
-182.727816 0.673450
-182.668479 0.673783
-182.599739 0.674117
-182.542855 0.674450
-182.478705 0.674783
-182.418532 0.675117
-182.357862 0.675450
-182.281657 0.675783
-182.201358 0.676117
-182.124799 0.676450
-182.067780 0.676783
-181.991147 0.677117
-181.929713 0.677450
-181.869840 0.677783
-181.768448 0.678117
-181.726381 0.678450
-181.676986 0.678783
-181.619383 0.679117
-181.574968 0.679450
-181.515133 0.679783
-181.454352 0.680117
-181.402706 0.680450
-181.339263 0.680783
-181.298963 0.681117
-181.256561 0.681450
-181.219078 0.681783
-181.177142 0.682117
-181.134683 0.682450
-181.080035 0.682783
-181.032983 0.683117
-180.960917 0.683450
-180.902622 0.683783
-180.851791 0.684117
-180.798220 0.684450
-180.756375 0.684783
-180.710170 0.685117
-180.680914 0.685450
-180.625038 0.685783
-180.570741 0.686117
-180.536786 0.686450
-180.496300 0.686783
-180.448827 0.687117
-180.389364 0.687450
-180.346175 0.687783
-180.283539 0.688117
-180.220624 0.688450
-180.179640 0.688783
-180.132185 0.689117
-180.096269 0.689450
-180.035984 0.689783
-179.985435 0.690117
-179.955747 0.690450
-179.912443 0.690783
-179.868398 0.691117
-179.827991 0.691450
-179.775883 0.691783
-179.715039 0.692117
-179.665378 0.692450
-179.642296 0.692783
-179.579252 0.693117
-179.523304 0.693450
-179.493276 0.693783
-179.449739 0.694117
-179.396592 0.694450
-179.357427 0.694783
-179.328430 0.695117
-179.283162 0.695450
-179.251316 0.695783
-179.206768 0.696117
-179.164569 0.696450
-179.126774 0.696783
-179.097259 0.697117
-179.047818 0.697450
-179.002694 0.697783
-178.950414 0.698117
-178.890784 0.698450
-178.852733 0.698783
-178.808335 0.699117
-178.772569 0.699450
-178.741128 0.699783
-178.698230 0.700117
-178.664016 0.700450
-178.601638 0.700783
-178.543637 0.701117
-178.486102 0.701450
-178.434287 0.701783
-178.373777 0.702117
-178.340036 0.702450
-178.292605 0.702783
-178.260236 0.703117
-178.200428 0.703450
-178.161269 0.703783
-178.118655 0.704117
-178.072199 0.704450
-178.039578 0.704783
-177.995728 0.705117
-177.948356 0.705450
-177.906653 0.705783
-177.862947 0.706117
-177.832597 0.706450
-177.791861 0.706783
-177.751650 0.707117
-177.711785 0.707450
-177.676494 0.707783
-177.628461 0.708117
-177.595333 0.708450
-177.559464 0.708783
-177.528777 0.709117
-177.495357 0.709450
-177.457865 0.709783
-177.413264 0.710117
-177.368244 0.710450
-177.331427 0.710783
-177.301176 0.711117
-177.264447 0.711450
-177.231894 0.711783
-177.208580 0.712117
-177.169221 0.712450
-177.143231 0.712783
-177.110186 0.713117
-177.083163 0.713450
-177.052183 0.713783
-177.021449 0.714117
-176.990808 0.714450
-176.972383 0.714783
-176.932103 0.715117
-176.898384 0.715450
-176.855690 0.715783
-176.806794 0.716117
-176.774436 0.716450
-176.742026 0.716783
-176.704005 0.717117
-176.668976 0.717450
-176.629425 0.717783
-176.598940 0.718117
-176.576756 0.718450
-176.539526 0.718783
-176.508610 0.719117
-176.476116 0.719450
-176.449455 0.719783
-176.406103 0.720117
-176.382422 0.720450
-176.357825 0.720783
-176.329956 0.721117
-176.292021 0.721450
-176.252973 0.721783
-176.220209 0.722117
-176.187679 0.722450
-176.148754 0.722783
-176.114029 0.723117
-176.071413 0.723450
-176.033968 0.723783
-175.992580 0.724117
-175.958557 0.724450
-175.933960 0.724783
-175.903974 0.725117
-175.874786 0.725450
-175.844423 0.725783
-175.812425 0.726117
-175.767544 0.726450
-175.741192 0.726783
-175.704770 0.727117
-175.674148 0.727450
-175.643030 0.727783
-175.607950 0.728117
-175.576133 0.728450
-175.544716 0.728783
-175.512292 0.729117
-175.487687 0.729450
-175.453270 0.729783
-175.408816 0.730117
-175.380467 0.730450
-175.355973 0.730783
-175.331357 0.731117
-175.302953 0.731450
-175.274673 0.731783
-175.250993 0.732117
-175.225972 0.732450
-175.200577 0.732783
-175.180635 0.733117
-175.159074 0.733450
-175.127170 0.733783
-175.095779 0.734117
-175.067510 0.734450
-175.043079 0.734783
-175.012184 0.735117
-174.987992 0.735450
-174.965629 0.735783
-174.935078 0.736117
-174.915998 0.736450
-174.896071 0.736783
-174.871168 0.737117
-174.844634 0.737450
-174.806677 0.737783
-174.779880 0.738117
-174.743012 0.738450
-174.717102 0.738783
-174.684795 0.739117
-174.662454 0.739450
-174.637392 0.739783
-174.600827 0.740117
-174.575453 0.740450
-174.553091 0.740783
-174.533189 0.741117
-174.495790 0.741450
-174.463000 0.741783
-174.437535 0.742117
-174.409752 0.742450
-174.374805 0.742783
-174.346999 0.743117
-174.327505 0.743450
-174.309208 0.743783
-174.277761 0.744117
-174.250384 0.744450
-174.228685 0.744783
-174.199995 0.745117
-174.167828 0.745450
-174.142377 0.745783
-174.113954 0.746117
-174.091844 0.746450
-174.069592 0.746783
-174.037833 0.747117
-174.008954 0.747450
-173.988727 0.747783
-173.965032 0.748117
-173.939740 0.748450
-173.911919 0.748783
-173.887902 0.749117
-173.869876 0.749450
-173.845462 0.749783
-173.825430 0.750117
-173.806694 0.750450
-173.784104 0.750783
-173.765433 0.751117
-173.740176 0.751450
-173.714593 0.751783
-173.700796 0.752117
-173.675494 0.752450
-173.650551 0.752783
-173.621741 0.753117
-173.596545 0.753450
-173.571366 0.753783
-173.551604 0.754117
-173.523986 0.754450
-173.499477 0.754783
-173.470220 0.755117
-173.444701 0.755450
-173.401948 0.755783
-173.385729 0.756117
-173.355689 0.756450
-173.333338 0.756783
-173.310307 0.757117
-173.291663 0.757450
-173.270126 0.757783
-173.250408 0.758117
-173.224820 0.758450
-173.203769 0.758783
-173.179814 0.759117
-173.152337 0.759450
-173.119670 0.759783
-173.094646 0.760117
-173.065118 0.760450
-173.037651 0.760783
-173.011277 0.761117
-172.975913 0.761450
-172.955232 0.761783
-172.920269 0.762117
-172.900597 0.762450
-172.866502 0.762783
-172.843484 0.763117
-172.818445 0.763450
-172.792094 0.763783
-172.764227 0.764117
-172.745668 0.764450
-172.718452 0.764783
-172.696876 0.765117
-172.677313 0.765450
-172.658864 0.765783
-172.637940 0.766117
-172.611290 0.766450
-172.593162 0.766783
-172.567476 0.767117
-172.534733 0.767450
-172.505312 0.767783
-172.482059 0.768117
-172.463641 0.768450
-172.438715 0.768783
-172.410716 0.769117
-172.383014 0.769450
-172.360606 0.769783
-172.333492 0.770117
-172.309920 0.770450
-172.288384 0.770783
-172.256601 0.771117
-172.225902 0.771450
-172.204232 0.771783
-172.187891 0.772117
-172.169251 0.772450
-172.153886 0.772783
-172.134275 0.773117
-172.116088 0.773450
-172.099957 0.773783
-172.075432 0.774117
-172.057706 0.774450
-172.021085 0.774783
-171.992113 0.775117
-171.970312 0.775450
-171.956347 0.775783
-171.933831 0.776117
-171.902217 0.776450
-171.875350 0.776783
-171.848604 0.777117
-171.824596 0.777450
-171.804598 0.777783
-171.788361 0.778117
-171.758439 0.778450
-171.734666 0.778783
-171.716325 0.779117
-171.687897 0.779450
-171.653987 0.779783
-171.629990 0.780117
-171.605914 0.780450
-171.593393 0.780783
-171.565834 0.781117
-171.544592 0.781450
-171.528464 0.781783
-171.498615 0.782117
-171.485621 0.782450
-171.457914 0.782783
-171.442184 0.783117
-171.419863 0.783450
-171.401447 0.783783
-171.380883 0.784117
-171.357019 0.784450
-171.332978 0.784783
-171.311994 0.785117
-171.288865 0.785450
-171.264829 0.785783
-171.238942 0.786117
-171.214896 0.786450
-171.201708 0.786783
-171.176838 0.787117
-171.158890 0.787450
-171.127440 0.787783
-171.097961 0.788117
-171.065644 0.788450
-171.042607 0.788783
-171.013406 0.789117
-170.982999 0.789450
-170.964882 0.789783
-170.946571 0.790117
-170.928975 0.790450
-170.913521 0.790783
-170.889001 0.791117
-170.863420 0.791450
-170.840938 0.791783
-170.817978 0.792117
-170.801947 0.792450
-170.778659 0.792783
-170.761806 0.793117
-170.740907 0.793450
-170.709356 0.793783
-170.689140 0.794117
-170.662294 0.794450
-170.640507 0.794783
-170.625088 0.795117
-170.597420 0.795450
-170.584647 0.795783
-170.560013 0.796117
-170.542371 0.796450
-170.524700 0.796783
-170.497584 0.797117
-170.474584 0.797450
-170.454537 0.797783
-170.433872 0.798117
-170.412699 0.798450
-170.384976 0.798783
-170.356961 0.799117
-170.321126 0.799450
-170.298228 0.799783
-170.273700 0.800117
-170.250248 0.800450
-170.226023 0.800783
-170.199042 0.801117
-170.176430 0.801450
-170.159733 0.801783
-170.142248 0.802117
-170.119671 0.802450
-170.092984 0.802783
-170.076927 0.803117
-170.059823 0.803450
-170.044171 0.803783
-170.019208 0.804117
-170.000485 0.804450
-169.981925 0.804783
-169.965729 0.805117
-169.942759 0.805450
-169.920136 0.805783
-169.903397 0.806117
-169.888924 0.806450
-169.860649 0.806783
-169.843109 0.807117
-169.825726 0.807450
-169.801468 0.807783
-169.775232 0.808117
-169.753682 0.808450
-169.733566 0.808783
-169.717276 0.809117
-169.704016 0.809450
-169.682686 0.809783
-169.663248 0.810117
-169.646328 0.810450
-169.624150 0.810783
-169.601821 0.811117
-169.577913 0.811450
-169.559953 0.811783
-169.539128 0.812117
-169.521103 0.812450
-169.496243 0.812783
-169.473518 0.813117
-169.451382 0.813450
-169.429217 0.813783
-169.415156 0.814117
-169.404363 0.814450
-169.387209 0.814783
-169.362010 0.815117
-169.346212 0.815450
-169.327242 0.815783
-169.308229 0.816117
-169.290493 0.816450
-169.276239 0.816783
-169.258343 0.817117
-169.233182 0.817450
-169.208007 0.817783
-169.192464 0.818117
-169.177604 0.818450
-169.159106 0.818783
-169.132780 0.819117
-169.113970 0.819450
-169.097324 0.819783
-169.079564 0.820117
-169.060855 0.820450
-169.037922 0.820783
-169.010893 0.821117
-168.983937 0.821450
-168.951337 0.821783
-168.927050 0.822117
-168.905382 0.822450
-168.876397 0.822783
-168.862516 0.823117
-168.829511 0.823450
-168.805056 0.823783
-168.786577 0.824117
-168.765152 0.824450
-168.747322 0.824783
-168.728858 0.825117
-168.710164 0.825450
-168.688838 0.825783
-168.667282 0.826117
-168.636967 0.826450
-168.606764 0.826783
-168.585477 0.827117
-168.570057 0.827450
-168.543117 0.827783
-168.523878 0.828117
-168.505721 0.828450
-168.489044 0.828783
-168.470028 0.829117
-168.442843 0.829450
-168.421345 0.829783
-168.391388 0.830117
-168.368225 0.830450
-168.351476 0.830783
-168.335440 0.831117
-168.319275 0.831450
-168.299473 0.831783
-168.283471 0.832117
-168.251239 0.832450
-168.232286 0.832783
-168.215037 0.833117
-168.195952 0.833450
-168.179455 0.833783
-168.156331 0.834117
-168.137938 0.834450
-168.117075 0.834783
-168.087607 0.835117
-168.069982 0.835450
-168.043620 0.835783
-168.030636 0.836117
-168.007883 0.836450
-167.992168 0.836783
-167.968657 0.837117
-167.942691 0.837450
-167.912742 0.837783
-167.898795 0.838117
-167.877201 0.838450
-167.856044 0.838783
-167.838539 0.839117
-167.818217 0.839450
-167.794154 0.839783
-167.770972 0.840117
-167.745987 0.840450
-167.725050 0.840783
-167.697823 0.841117
-167.678980 0.841450
-167.650868 0.841783
-167.632062 0.842117
-167.609129 0.842450
-167.587532 0.842783
-167.564319 0.843117
-167.546679 0.843450
-167.522005 0.843783
-167.498528 0.844117
-167.473370 0.844450
-167.445121 0.844783
-167.422086 0.845117
-167.400195 0.845450
-167.382791 0.845783
-167.361640 0.846117
-167.343004 0.846450
-167.323403 0.846783
-167.300818 0.847117
-167.281250 0.847450
-167.253807 0.847783
-167.232093 0.848117
-167.215628 0.848450
-167.194282 0.848783
-167.180962 0.849117
-167.162135 0.849450
-167.139229 0.849783
-167.115090 0.850117
-167.093477 0.850450
-167.078058 0.850783
-167.064803 0.851117
-167.050494 0.851450
-167.021230 0.851783
-166.992624 0.852117
-166.977652 0.852450
-166.952998 0.852783
-166.928388 0.853117
-166.908253 0.853450
-166.894620 0.853783
-166.864410 0.854117
-166.837270 0.854450
-166.818311 0.854783
-166.797158 0.855117
-166.780538 0.855450
-166.753714 0.855783
-166.732595 0.856117
-166.712007 0.856450
-166.697802 0.856783
-166.668445 0.857117
-166.651211 0.857450
-166.633723 0.857783
-166.618132 0.858117
-166.585030 0.858450
-166.570116 0.858783
-166.550296 0.859117
-166.532354 0.859450
-166.510312 0.859783
-166.485540 0.860117
-166.461389 0.860450
-166.447431 0.860783
-166.428270 0.861117
-166.411148 0.861450
-166.391016 0.861783
-166.374367 0.862117
-166.358086 0.862450
-166.340295 0.862783
-166.311803 0.863117
-166.297130 0.863450
-166.279864 0.863783
-166.252783 0.864117
-166.237644 0.864450
-166.222945 0.864783
-166.202586 0.865117
-166.180853 0.865450
-166.159540 0.865783
-166.132424 0.866117
-166.115861 0.866450
-166.097742 0.866783
-166.075977 0.867117
-166.054247 0.867450
-166.031895 0.867783
-166.017166 0.868117
-165.986707 0.868450
-165.966576 0.868783
-165.938975 0.869117
-165.915873 0.869450
-165.895633 0.869783
-165.872306 0.870117
-165.849922 0.870450
-165.829552 0.870783
-165.807657 0.871117
-165.788931 0.871450
-165.763784 0.871783
-165.746189 0.872117
-165.722878 0.872450
-165.699040 0.872783
-165.676619 0.873117
-165.659449 0.873450
-165.637397 0.873783
-165.611119 0.874117
-165.589199 0.874450
-165.570789 0.874783
-165.552757 0.875117
-165.533948 0.875450
-165.507678 0.875783
-165.488004 0.876117
-165.463885 0.876450
-165.441990 0.876783
-165.423638 0.877117
-165.406824 0.877450
-165.382692 0.877783
-165.368075 0.878117
-165.343473 0.878450
-165.320450 0.878783
-165.301798 0.879117
-165.276376 0.879450
-165.255220 0.879783
-165.233132 0.880117
-165.204202 0.880450
-165.182438 0.880783
-165.161080 0.881117
-165.137988 0.881450
-165.107855 0.881783
-165.082276 0.882117
-165.058907 0.882450
-165.034660 0.882783
-165.008705 0.883117
-164.982872 0.883450
-164.966798 0.883783
-164.946579 0.884117
-164.930324 0.884450
-164.901578 0.884783
-164.879241 0.885117
-164.855719 0.885450
-164.836998 0.885783
-164.808060 0.886117
-164.789118 0.886450
-164.767541 0.886783
-164.750914 0.887117
-164.735771 0.887450
-164.717271 0.887783
-164.697221 0.888117
-164.681626 0.888450
-164.663410 0.888783
-164.639102 0.889117
-164.613272 0.889450
-164.592480 0.889783
-164.555941 0.890117
-164.534950 0.890450
-164.505332 0.890783
-164.484104 0.891117
-164.464927 0.891450
-164.443265 0.891783
-164.418396 0.892117
-164.401669 0.892450
-164.374037 0.892783
-164.351626 0.893117
-164.333928 0.893450
-164.319455 0.893783
-164.298333 0.894117
-164.277386 0.894450
-164.251968 0.894783
-164.239669 0.895117
-164.213191 0.895450
-164.196798 0.895783
-164.177234 0.896117
-164.161476 0.896450
-164.148736 0.896783
-164.117282 0.897117
-164.099979 0.897450
-164.073996 0.897783
-164.053327 0.898117
-164.034733 0.898450
-164.010205 0.898783
-163.976178 0.899117
-163.946225 0.899450
-163.919917 0.899783
-163.883166 0.900117
-163.866100 0.900450
-163.833617 0.900783
-163.803321 0.901117
-163.778386 0.901450
-163.751418 0.901783
-163.716966 0.902117
-163.694214 0.902450
-163.667223 0.902783
-163.638559 0.903117
-163.614993 0.903450
-163.588613 0.903783
-163.571506 0.904117
-163.552727 0.904450
-163.522327 0.904783
-163.498140 0.905117
-163.466885 0.905450
-163.441055 0.905783
-163.420536 0.906117
-163.390156 0.906450
-163.370698 0.906783
-163.353232 0.907117
-163.332747 0.907450
-163.317699 0.907783
-163.292919 0.908117
-163.261848 0.908450
-163.230882 0.908783
-163.208805 0.909117
-163.179004 0.909450
-163.159684 0.909783
-163.142186 0.910117
-163.110494 0.910450
-163.089448 0.910783
-163.068026 0.911117
-163.047761 0.911450
-163.029946 0.911783
-163.008512 0.912117
-162.986462 0.912450
-162.964252 0.912783
-162.943262 0.913117
-162.913501 0.913450
-162.892490 0.913783
-162.868536 0.914117
-162.851194 0.914450
-162.819024 0.914783
-162.789367 0.915117
-162.761909 0.915450
-162.741272 0.915783
-162.720498 0.916117
-162.695709 0.916450
-162.673871 0.916783
-162.649655 0.917117
-162.628383 0.917450
-162.617260 0.917783
-162.589156 0.918117
-162.567540 0.918450
-162.538275 0.918783
-162.515780 0.919117
-162.494641 0.919450
-162.459610 0.919783
-162.435730 0.920117
-162.412420 0.920450
-162.393107 0.920783
-162.368681 0.921117
-162.339557 0.921450
-162.318750 0.921783
-162.297274 0.922117
-162.274078 0.922450
-162.251172 0.922783
-162.225367 0.923117
-162.199395 0.923450
-162.180011 0.923783
-162.155959 0.924117
-162.133060 0.924450
-162.107984 0.924783
-162.090398 0.925117
-162.067463 0.925450
-162.048672 0.925783
-162.020610 0.926117
-161.983147 0.926450
-161.958115 0.926783
-161.934275 0.927117
-161.907351 0.927450
-161.874337 0.927783
-161.858160 0.928117
-161.834473 0.928450
-161.814343 0.928783
-161.783393 0.929117
-161.751863 0.929450
-161.728333 0.929783
-161.694752 0.930117
-161.678975 0.930450
-161.648520 0.930783
-161.610178 0.931117
-161.588939 0.931450
-161.558457 0.931783
-161.538126 0.932117
-161.520199 0.932450
-161.496447 0.932783
-161.472140 0.933117
-161.434728 0.933450
-161.405720 0.933783
-161.375600 0.934117
-161.345439 0.934450
-161.314772 0.934783
-161.293189 0.935117
-161.261795 0.935450
-161.231360 0.935783
-161.209021 0.936117
-161.183679 0.936450
-161.160037 0.936783
-161.134807 0.937117
-161.116509 0.937450
-161.084533 0.937783
-161.045965 0.938117
-161.017492 0.938450
-160.993698 0.938783
-160.970034 0.939117
-160.934890 0.939450
-160.906934 0.939783
-160.886276 0.940117
-160.869469 0.940450
-160.835198 0.940783
-160.802194 0.941117
-160.781350 0.941450
-160.746121 0.941783
-160.718232 0.942117
-160.687702 0.942450
-160.658371 0.942783
-160.624183 0.943117
-160.597103 0.943450
-160.575681 0.943783
-160.555354 0.944117
-160.521212 0.944450
-160.491770 0.944783
-160.465226 0.945117
-160.437779 0.945450
-160.397830 0.945783
-160.358179 0.946117
-160.332203 0.946450
-160.303106 0.946783
-160.263498 0.947117
-160.226950 0.947450
-160.194606 0.947783
-160.155012 0.948117
-160.115740 0.948450
-160.092528 0.948783
-160.069596 0.949117
-160.032800 0.949450
-160.002715 0.949783
-159.971814 0.950117
-159.927408 0.950450
-159.876512 0.950783
-159.844060 0.951117
-159.820268 0.951450
-159.798532 0.951783
-159.761992 0.952117
-159.731737 0.952450
-159.709217 0.952783
-159.679211 0.953117
-159.654641 0.953450
-159.626523 0.953783
-159.592911 0.954117
-159.553336 0.954450
-159.521841 0.954783
-159.495351 0.955117
-159.460516 0.955450
-159.439397 0.955783
-159.413798 0.956117
-159.382786 0.956450
-159.346459 0.956783
-159.323143 0.957117
-159.283902 0.957450
-159.223548 0.957783
-159.185915 0.958117
-159.165241 0.958450
-159.125876 0.958783
-159.087686 0.959117
-159.059125 0.959450
-159.035756 0.959783
-158.995259 0.960117
-158.966032 0.960450
-158.931562 0.960783
-158.894317 0.961117
-158.864513 0.961450
-158.813971 0.961783
-158.778697 0.962117
-158.740689 0.962450
-158.708215 0.962783
-158.690671 0.963117
-158.658983 0.963450
-158.620715 0.963783
-158.578588 0.964117
-158.554661 0.964450
-158.501645 0.964783
-158.474124 0.965117
-158.443597 0.965450
-158.402007 0.965783
-158.362407 0.966117
-158.319247 0.966450
-158.285500 0.966783
-158.247122 0.967117
-158.203587 0.967450
-158.153761 0.967783
-158.115499 0.968117
-158.077715 0.968450
-158.023877 0.968783
-157.994562 0.969117
-157.946587 0.969450
-157.923891 0.969783
-157.890164 0.970117
-157.839646 0.970450
-157.801616 0.970783
-157.753063 0.971117
-157.701847 0.971450
-157.663523 0.971783
-157.610356 0.972117
-157.551427 0.972450
-157.512159 0.972783
-157.456779 0.973117
-157.412300 0.973450
-157.363123 0.973783
-157.320048 0.974117
-157.279376 0.974450
-157.225433 0.974783
-157.196742 0.975117
-157.166915 0.975450
-157.128851 0.975783
-157.086288 0.976117
-157.050758 0.976450
-157.010844 0.976783
-156.964297 0.977117
-156.924219 0.977450
-156.892815 0.977783
-156.834470 0.978117
-156.790373 0.978450
-156.742026 0.978783
-156.706703 0.979117
-156.636051 0.979450
-156.600968 0.979783
-156.561209 0.980117
-156.515957 0.980450
-156.465188 0.980783
-156.430116 0.981117
-156.384557 0.981450
-156.338411 0.981783
-156.300320 0.982117
-156.249134 0.982450
-156.208322 0.982783
-156.146953 0.983117
-156.081675 0.983450
-156.040924 0.983783
-155.948533 0.984117
-155.872623 0.984450
-155.811963 0.984783
-155.724049 0.985117
-155.656317 0.985450
-155.578842 0.985783
-155.471248 0.986117
-155.363959 0.986450
-155.299415 0.986783
-155.228436 0.987117
-155.155723 0.987450
-155.082541 0.987783
-155.041913 0.988117
-154.981738 0.988450
-154.892152 0.988783
-154.811900 0.989117
-154.712627 0.989450
-154.597065 0.989783
-154.509015 0.990117
-154.433463 0.990450
-154.354062 0.990783
-154.267168 0.991117
-154.193765 0.991450
-154.109278 0.991783
-154.046766 0.992117
-153.977927 0.992450
-153.870692 0.992783
-153.770435 0.993117
-153.583545 0.993450
-153.458507 0.993783
-153.348014 0.994117
-153.162892 0.994450
-153.028921 0.994783
-152.926643 0.995117
-152.721463 0.995450
-152.472117 0.995783
-152.311120 0.996117
-152.173877 0.996450
-151.921409 0.996783
-151.720320 0.997117
-151.470947 0.997450
-151.326102 0.997783
-151.070864 0.998117
-150.747163 0.998450
-150.451760 0.998783
-149.898273 0.999117
-149.333486 0.999450
-148.093186 0.999783

==> ECDF_S12.dat <==
x1 y1
-220.163612 0.128150
-203.280832 0.128483
-200.945690 0.128817
-198.648935 0.129150
-196.934216 0.129483
-196.117117 0.129817
-195.354669 0.130150
-194.630061 0.130483
-193.891643 0.130817
-192.910960 0.131150
-192.335237 0.131483
-191.840296 0.131817
-191.411205 0.132150
-190.954552 0.132483
-190.651367 0.132817
-190.156031 0.133150
-189.872504 0.133483
-189.589039 0.133817
-189.189316 0.134150
-188.989654 0.134483
-188.774887 0.134817
-188.558355 0.135150
-188.368044 0.135483
-188.081852 0.135817
-187.850848 0.136150
-187.655919 0.136483
-187.429043 0.136817
-187.334790 0.137150
-187.159088 0.137483
-186.944161 0.137817
-186.710134 0.138150
-186.539837 0.138483
-186.337280 0.138817
-186.197212 0.139150
-185.998574 0.139483
-185.836281 0.139817
-185.686695 0.140150
-185.569501 0.140483
-185.358651 0.140817
-185.282309 0.141150
-185.140460 0.141483
-185.021398 0.141817
-184.859190 0.142150
-184.672406 0.142483
-184.571534 0.142817
-184.469076 0.143150
-184.288905 0.143483
-184.146218 0.143817
-184.023666 0.144150
-183.895588 0.144483
-183.791882 0.144817
-183.693252 0.145150
-183.615604 0.145483
-183.492737 0.145817
-183.379622 0.146150
-183.272580 0.146483
-183.202715 0.146817
-183.086049 0.147150
-182.987091 0.147483
-182.865294 0.147817
-182.788870 0.148150
-182.716521 0.148483
-182.656535 0.148817
-182.586039 0.149150
-182.501056 0.149483
-182.365106 0.149817
-182.301271 0.150150
-182.220269 0.150483
-182.138318 0.150817
-182.056490 0.151150
-181.966356 0.151483
-181.852261 0.151817
-181.771659 0.152150
-181.718550 0.152483
-181.647300 0.152817
-181.559130 0.153150
-181.489038 0.153483
-181.391052 0.153817
-181.315715 0.154150
-181.252880 0.154483
-181.181616 0.154817
-181.118465 0.155150
-181.047525 0.155483
-180.955380 0.155817
-180.888887 0.156150
-180.842703 0.156483
-180.745404 0.156817
-180.691863 0.157150
-180.613142 0.157483
-180.551272 0.157817
-180.474291 0.158150
-180.376949 0.158483
-180.298349 0.158817
-180.231734 0.159150
-180.191240 0.159483
-180.125282 0.159817
-180.064528 0.160150
-179.996113 0.160483
-179.923866 0.160817
-179.891040 0.161150
-179.829977 0.161483
-179.782303 0.161817
-179.735972 0.162150
-179.660807 0.162483
-179.607927 0.162817
-179.560589 0.163150
-179.499650 0.163483
-179.449142 0.163817
-179.397018 0.164150
-179.338012 0.164483
-179.282760 0.164817
-179.193480 0.165150
-179.136738 0.165483
-179.066289 0.165817
-179.007605 0.166150
-178.951581 0.166483
-178.872115 0.166817
-178.802432 0.167150
-178.761684 0.167483
-178.719903 0.167817
-178.677653 0.168150
-178.639278 0.168483
-178.569457 0.168817
-178.522482 0.169150
-178.487798 0.169483
-178.430726 0.169817
-178.351993 0.170150
-178.316538 0.170483
-178.264564 0.170817
-178.195612 0.171150
-178.151096 0.171483
-178.106286 0.171817
-178.078199 0.172150
-178.052609 0.172483
-177.984885 0.172817
-177.928278 0.173150
-177.876066 0.173483
-177.822045 0.173817
-177.780304 0.174150
-177.751418 0.174483
-177.702229 0.174817
-177.644048 0.175150
-177.585988 0.175483
-177.529947 0.175817
-177.491498 0.176150
-177.454130 0.176483
-177.429624 0.176817
-177.385027 0.177150
-177.353294 0.177483
-177.310718 0.177817
-177.270110 0.178150
-177.227376 0.178483
-177.192615 0.178817
-177.151614 0.179150
-177.108738 0.179483
-177.050717 0.179817
-176.999944 0.180150
-176.962672 0.180483
-176.919328 0.180817
-176.888493 0.181150
-176.844979 0.181483
-176.804765 0.181817
-176.767565 0.182150
-176.735926 0.182483
-176.692798 0.182817
-176.657973 0.183150
-176.614224 0.183483
-176.572241 0.183817
-176.532318 0.184150
-176.496962 0.184483
-176.471918 0.184817
-176.443281 0.185150
-176.395474 0.185483
-176.356082 0.185817
-176.327600 0.186150
-176.273983 0.186483
-176.220595 0.186817
-176.170343 0.187150
-176.139964 0.187483
-176.101719 0.187817
-176.059919 0.188150
-176.009098 0.188483
-175.973745 0.188817
-175.953948 0.189150
-175.907992 0.189483
-175.870469 0.189817
-175.821724 0.190150
-175.791553 0.190483
-175.766623 0.190817
-175.727188 0.191150
-175.688705 0.191483
-175.666634 0.191817
-175.640420 0.192150
-175.606224 0.192483
-175.568839 0.192817
-175.516147 0.193150
-175.481716 0.193483
-175.443387 0.193817
-175.412176 0.194150
-175.369572 0.194483
-175.328591 0.194817
-175.297783 0.195150
-175.257449 0.195483
-175.221446 0.195817
-175.179061 0.196150
-175.136876 0.196483
-175.094577 0.196817
-175.053945 0.197150
-175.015291 0.197483
-174.974487 0.197817
-174.944838 0.198150
-174.895875 0.198483
-174.865582 0.198817
-174.831112 0.199150
-174.802320 0.199483
-174.773620 0.199817
-174.749512 0.200150
-174.708338 0.200483
-174.670664 0.200817
-174.631969 0.201150
-174.604385 0.201483
-174.584238 0.201817
-174.549732 0.202150
-174.524504 0.202483
-174.492038 0.202817
-174.460974 0.203150
-174.429317 0.203483
-174.393805 0.203817
-174.355203 0.204150
-174.330695 0.204483
-174.302836 0.204817
-174.275745 0.205150
-174.244208 0.205483
-174.207943 0.205817
-174.181992 0.206150
-174.154107 0.206483
-174.124654 0.206817
-174.090335 0.207150
-174.055962 0.207483
-174.013082 0.207817
-173.986495 0.208150
-173.942511 0.208483
-173.913576 0.208817
-173.884643 0.209150
-173.853541 0.209483
-173.814834 0.209817
-173.792322 0.210150
-173.758413 0.210483
-173.733115 0.210817
-173.709251 0.211150
-173.679308 0.211483
-173.651663 0.211817
-173.622781 0.212150
-173.596734 0.212483
-173.563227 0.212817
-173.533957 0.213150
-173.512171 0.213483
-173.486549 0.213817
-173.456287 0.214150
-173.423547 0.214483
-173.389545 0.214817
-173.349828 0.215150
-173.326798 0.215483
-173.297396 0.215817
-173.264095 0.216150
-173.234511 0.216483
-173.205991 0.216817
-173.183375 0.217150
-173.160327 0.217483
-173.136287 0.217817
-173.113739 0.218150
-173.092910 0.218483
-173.068079 0.218817
-173.034456 0.219150
-173.008633 0.219483
-172.986213 0.219817
-172.966093 0.220150
-172.941719 0.220483
-172.913571 0.220817
-172.895985 0.221150
-172.873461 0.221483
-172.847048 0.221817
-172.825389 0.222150
-172.797013 0.222483
-172.763731 0.222817
-172.736445 0.223150
-172.714765 0.223483
-172.689147 0.223817
-172.659222 0.224150
-172.625924 0.224483
-172.597785 0.224817
-172.580452 0.225150
-172.556930 0.225483
-172.534092 0.225817
-172.497407 0.226150
-172.477029 0.226483
-172.447726 0.226817
-172.420368 0.227150
-172.401309 0.227483
-172.375530 0.227817
-172.343669 0.228150
-172.327400 0.228483
-172.291271 0.228817
-172.272254 0.229150
-172.244929 0.229483
-172.222279 0.229817
-172.191678 0.230150
-172.166485 0.230483
-172.149038 0.230817
-172.131319 0.231150
-172.113661 0.231483
-172.092363 0.231817
-172.063856 0.232150
-172.038755 0.232483
-172.009257 0.232817
-171.984525 0.233150
-171.965975 0.233483
-171.944140 0.233817
-171.921316 0.234150
-171.896819 0.234483
-171.872657 0.234817
-171.844931 0.235150
-171.824833 0.235483
-171.805586 0.235817
-171.783493 0.236150
-171.751314 0.236483
-171.727813 0.236817
-171.706201 0.237150
-171.684093 0.237483
-171.664888 0.237817
-171.645264 0.238150
-171.626987 0.238483
-171.606349 0.238817
-171.582431 0.239150
-171.561461 0.239483
-171.541690 0.239817
-171.520564 0.240150
-171.489749 0.240483
-171.467227 0.240817
-171.451199 0.241150
-171.431185 0.241483
-171.409681 0.241817
-171.395503 0.242150
-171.383466 0.242483
-171.364289 0.242817
-171.348733 0.243150
-171.329427 0.243483
-171.302653 0.243817
-171.276747 0.244150
-171.254320 0.244483
-171.237535 0.244817
-171.211704 0.245150
-171.180706 0.245483
-171.152269 0.245817
-171.131589 0.246150
-171.109822 0.246483
-171.093391 0.246817
-171.062006 0.247150
-171.043966 0.247483
-171.026410 0.247817
-171.007743 0.248150
-170.991425 0.248483
-170.960094 0.248817
-170.944941 0.249150
-170.915496 0.249483
-170.893979 0.249817
-170.875421 0.250150
-170.856593 0.250483
-170.838779 0.250817
-170.816078 0.251150
-170.802351 0.251483
-170.784625 0.251817
-170.765625 0.252150
-170.730808 0.252483
-170.707300 0.252817
-170.692818 0.253150
-170.676621 0.253483
-170.660076 0.253817
-170.641809 0.254150
-170.622786 0.254483
-170.605197 0.254817
-170.585014 0.255150
-170.561730 0.255483
-170.544654 0.255817
-170.528515 0.256150
-170.508323 0.256483
-170.485077 0.256817
-170.464657 0.257150
-170.445682 0.257483
-170.422620 0.257817
-170.402663 0.258150
-170.380217 0.258483
-170.365564 0.258817
-170.349495 0.259150
-170.333403 0.259483
-170.319474 0.259817
-170.297067 0.260150
-170.278712 0.260483
-170.257554 0.260817
-170.238836 0.261150
-170.221375 0.261483
-170.204964 0.261817
-170.186767 0.262150
-170.169576 0.262483
-170.154668 0.262817
-170.129320 0.263150
-170.107155 0.263483
-170.085197 0.263817
-170.056193 0.264150
-170.037380 0.264483
-170.015245 0.264817
-170.003999 0.265150
-169.986897 0.265483
-169.969132 0.265817
-169.952308 0.266150
-169.933466 0.266483
-169.912016 0.266817
-169.890386 0.267150
-169.870676 0.267483
-169.845369 0.267817
-169.827211 0.268150
-169.817220 0.268483
-169.793349 0.268817
-169.771920 0.269150
-169.742735 0.269483
-169.728647 0.269817
-169.707160 0.270150
-169.690207 0.270483
-169.670798 0.270817
-169.650905 0.271150
-169.631701 0.271483
-169.617191 0.271817
-169.601945 0.272150
-169.584857 0.272483
-169.559712 0.272817
-169.541339 0.273150
-169.525647 0.273483
-169.506769 0.273817
-169.490170 0.274150
-169.467006 0.274483
-169.451326 0.274817
-169.437923 0.275150
-169.422499 0.275483
-169.405234 0.275817
-169.390769 0.276150
-169.372403 0.276483
-169.353412 0.276817
-169.341298 0.277150
-169.321896 0.277483
-169.306763 0.277817
-169.290026 0.278150
-169.267221 0.278483
-169.243703 0.278817
-169.230508 0.279150
-169.211653 0.279483
-169.194823 0.279817
-169.172875 0.280150
-169.161618 0.280483
-169.142922 0.280817
-169.129934 0.281150
-169.109272 0.281483
-169.093244 0.281817
-169.078676 0.282150
-169.064893 0.282483
-169.050005 0.282817
-169.040232 0.283150
-169.023540 0.283483
-169.012369 0.283817
-168.993887 0.284150
-168.979162 0.284483
-168.953993 0.284817
-168.939330 0.285150
-168.918639 0.285483
-168.900997 0.285817
-168.878941 0.286150
-168.864262 0.286483
-168.852479 0.286817
-168.833821 0.287150
-168.814483 0.287483
-168.802282 0.287817
-168.785009 0.288150
-168.766898 0.288483
-168.755774 0.288817
-168.741298 0.289150
-168.727592 0.289483
-168.711875 0.289817
-168.698000 0.290150
-168.678554 0.290483
-168.662058 0.290817
-168.649367 0.291150
-168.632640 0.291483
-168.616544 0.291817
-168.596453 0.292150
-168.579024 0.292483
-168.560481 0.292817
-168.543200 0.293150
-168.528871 0.293483
-168.511540 0.293817
-168.494996 0.294150
-168.480966 0.294483
-168.467014 0.294817
-168.443546 0.295150
-168.428954 0.295483
-168.416057 0.295817
-168.399605 0.296150
-168.381499 0.296483
-168.367593 0.296817
-168.348298 0.297150
-168.329259 0.297483
-168.312105 0.297817
-168.301755 0.298150
-168.284390 0.298483
-168.260153 0.298817
-168.245093 0.299150
-168.230138 0.299483
-168.214219 0.299817
-168.191771 0.300150
-168.172777 0.300483
-168.159377 0.300817
-168.145945 0.301150
-168.128356 0.301483
-168.113542 0.301817
-168.100365 0.302150
-168.082404 0.302483
-168.069431 0.302817
-168.056226 0.303150
-168.040590 0.303483
-168.027029 0.303817
-168.014713 0.304150
-168.000123 0.304483
-167.977305 0.304817
-167.960498 0.305150
-167.946866 0.305483
-167.938880 0.305817
-167.922145 0.306150
-167.904950 0.306483
-167.896221 0.306817
-167.882702 0.307150
-167.867000 0.307483
-167.850532 0.307817
-167.839509 0.308150
-167.816468 0.308483
-167.802055 0.308817
-167.786350 0.309150
-167.764721 0.309483
-167.750922 0.309817
-167.739859 0.310150
-167.727258 0.310483
-167.713781 0.310817
-167.701104 0.311150
-167.681794 0.311483
-167.663667 0.311817
-167.649603 0.312150
-167.634194 0.312483
-167.610028 0.312817
-167.598022 0.313150
-167.584826 0.313483
-167.561260 0.313817
-167.545499 0.314150
-167.528024 0.314483
-167.517869 0.314817
-167.500141 0.315150
-167.484335 0.315483
-167.469451 0.315817
-167.457505 0.316150
-167.439836 0.316483
-167.421968 0.316817
-167.403501 0.317150
-167.389399 0.317483
-167.374738 0.317817
-167.360173 0.318150
-167.345605 0.318483
-167.332656 0.318817
-167.320992 0.319150
-167.309107 0.319483
-167.297851 0.319817
-167.277770 0.320150
-167.263263 0.320483
-167.244869 0.320817
-167.231464 0.321150
-167.207561 0.321483
-167.190947 0.321817
-167.178307 0.322150
-167.163464 0.322483
-167.143025 0.322817
-167.126101 0.323150
-167.110077 0.323483
-167.096421 0.323817
-167.086759 0.324150
-167.064808 0.324483
-167.052960 0.324817
-167.041979 0.325150
-167.023100 0.325483
-167.010846 0.325817
-166.992010 0.326150
-166.979613 0.326483
-166.964815 0.326817
-166.944941 0.327150
-166.928741 0.327483
-166.917049 0.327817
-166.903202 0.328150
-166.889923 0.328483
-166.870957 0.328817
-166.853355 0.329150
-166.845544 0.329483
-166.830017 0.329817
-166.812467 0.330150
-166.800176 0.330483
-166.789139 0.330817
-166.775784 0.331150
-166.762550 0.331483
-166.749285 0.331817
-166.737870 0.332150
-166.724439 0.332483
-166.711272 0.332817
-166.694450 0.333150
-166.681545 0.333483
-166.667254 0.333817
-166.650097 0.334150
-166.637261 0.334483
-166.622954 0.334817
-166.613990 0.335150
-166.598383 0.335483
-166.579645 0.335817
-166.567040 0.336150
-166.552836 0.336483
-166.537789 0.336817
-166.519107 0.337150
-166.506533 0.337483
-166.496810 0.337817
-166.484919 0.338150
-166.475139 0.338483
-166.456815 0.338817
-166.448965 0.339150
-166.433219 0.339483
-166.422746 0.339817
-166.409041 0.340150
-166.396440 0.340483
-166.383992 0.340817
-166.368863 0.341150
-166.355239 0.341483
-166.344690 0.341817
-166.326356 0.342150
-166.314638 0.342483
-166.301701 0.342817
-166.289810 0.343150
-166.278048 0.343483
-166.265899 0.343817
-166.254213 0.344150
-166.240703 0.344483
-166.225114 0.344817
-166.209217 0.345150
-166.197796 0.345483
-166.182933 0.345817
-166.170903 0.346150
-166.156165 0.346483
-166.141923 0.346817
-166.127341 0.347150
-166.115803 0.347483
-166.098743 0.347817
-166.082210 0.348150
-166.067864 0.348483
-166.053524 0.348817
-166.042066 0.349150
-166.029301 0.349483
-166.019448 0.349817
-166.006387 0.350150
-165.994664 0.350483
-165.982957 0.350817
-165.970918 0.351150
-165.957983 0.351483
-165.948180 0.351817
-165.941010 0.352150
-165.929135 0.352483
-165.915981 0.352817
-165.898819 0.353150
-165.882599 0.353483
-165.872361 0.353817
-165.861222 0.354150
-165.848783 0.354483
-165.836727 0.354817
-165.824524 0.355150
-165.810972 0.355483
-165.793786 0.355817
-165.782278 0.356150
-165.772354 0.356483
-165.760467 0.356817
-165.748691 0.357150
-165.737588 0.357483
-165.722628 0.357817
-165.708982 0.358150
-165.697838 0.358483
-165.684916 0.358817
-165.666267 0.359150
-165.647599 0.359483
-165.635794 0.359817
-165.622089 0.360150
-165.607873 0.360483
-165.591889 0.360817
-165.580320 0.361150
-165.565393 0.361483
-165.549448 0.361817
-165.534369 0.362150
-165.522254 0.362483
-165.512436 0.362817
-165.500904 0.363150
-165.489705 0.363483
-165.477252 0.363817
-165.467955 0.364150
-165.458011 0.364483
-165.444771 0.364817
-165.436977 0.365150
-165.420836 0.365483
-165.412311 0.365817
-165.398730 0.366150
-165.380909 0.366483
-165.369495 0.366817
-165.353787 0.367150
-165.339687 0.367483
-165.323302 0.367817
-165.309857 0.368150
-165.297093 0.368483
-165.283073 0.368817
-165.272529 0.369150
-165.256758 0.369483
-165.247192 0.369817
-165.231357 0.370150
-165.218255 0.370483
-165.204703 0.370817
-165.191587 0.371150
-165.180086 0.371483
-165.167876 0.371817
-165.155725 0.372150
-165.142228 0.372483
-165.127704 0.372817
-165.115369 0.373150
-165.105854 0.373483
-165.093309 0.373817
-165.083497 0.374150
-165.072601 0.374483
-165.056726 0.374817
-165.047386 0.375150
-165.030083 0.375483
-165.020677 0.375817
-165.012108 0.376150
-164.998009 0.376483
-164.980619 0.376817
-164.967481 0.377150
-164.952871 0.377483
-164.940434 0.377817
-164.922256 0.378150
-164.899330 0.378483
-164.883778 0.378817
-164.872033 0.379150
-164.859364 0.379483
-164.846460 0.379817
-164.834467 0.380150
-164.821610 0.380483
-164.807094 0.380817
-164.795808 0.381150
-164.779130 0.381483
-164.769964 0.381817
-164.758473 0.382150
-164.747902 0.382483
-164.740596 0.382817
-164.729250 0.383150
-164.714200 0.383483
-164.705962 0.383817
-164.692696 0.384150
-164.681620 0.384483
-164.673268 0.384817
-164.660709 0.385150
-164.645969 0.385483
-164.635252 0.385817
-164.626359 0.386150
-164.608730 0.386483
-164.598526 0.386817
-164.583497 0.387150
-164.572013 0.387483
-164.563230 0.387817
-164.553090 0.388150
-164.540683 0.388483
-164.524344 0.388817
-164.511778 0.389150
-164.496022 0.389483
-164.483957 0.389817
-164.474143 0.390150
-164.463349 0.390483
-164.446788 0.390817
-164.433735 0.391150
-164.423301 0.391483
-164.408664 0.391817
-164.397017 0.392150
-164.386832 0.392483
-164.372979 0.392817
-164.361525 0.393150
-164.351533 0.393483
-164.338989 0.393817
-164.325793 0.394150
-164.313407 0.394483
-164.301006 0.394817
-164.291266 0.395150
-164.281806 0.395483
-164.270338 0.395817
-164.261238 0.396150
-164.248095 0.396483
-164.237890 0.396817
-164.222321 0.397150
-164.211044 0.397483
-164.198340 0.397817
-164.188989 0.398150
-164.179772 0.398483
-164.170280 0.398817
-164.158194 0.399150
-164.146934 0.399483
-164.132410 0.399817
-164.123611 0.400150
-164.113547 0.400483
-164.102101 0.400817
-164.091930 0.401150
-164.083011 0.401483
-164.077363 0.401817
-164.056623 0.402150
-164.045914 0.402483
-164.036628 0.402817
-164.023003 0.403150
-164.015133 0.403483
-164.003608 0.403817
-163.993231 0.404150
-163.983565 0.404483
-163.972614 0.404817
-163.964010 0.405150
-163.951493 0.405483
-163.938178 0.405817
-163.926772 0.406150
-163.912773 0.406483
-163.902310 0.406817
-163.892762 0.407150
-163.882411 0.407483
-163.869260 0.407817
-163.858781 0.408150
-163.846215 0.408483
-163.834701 0.408817
-163.826947 0.409150
-163.813193 0.409483
-163.802163 0.409817
-163.795050 0.410150
-163.783513 0.410483
-163.769891 0.410817
-163.756160 0.411150
-163.746686 0.411483
-163.732578 0.411817
-163.724897 0.412150
-163.714096 0.412483
-163.701914 0.412817
-163.694550 0.413150
-163.682514 0.413483
-163.675268 0.413817
-163.667407 0.414150
-163.657641 0.414483
-163.645374 0.414817
-163.633780 0.415150
-163.620061 0.415483
-163.612245 0.415817
-163.600821 0.416150
-163.586864 0.416483
-163.572616 0.416817
-163.564285 0.417150
-163.550708 0.417483
-163.539672 0.417817
-163.531165 0.418150
-163.518867 0.418483
-163.509132 0.418817
-163.496479 0.419150
-163.485200 0.419483
-163.475961 0.419817
-163.462727 0.420150
-163.450230 0.420483
-163.437641 0.420817
-163.424885 0.421150
-163.414210 0.421483
-163.401847 0.421817
-163.389814 0.422150
-163.378238 0.422483
-163.367641 0.422817
-163.351887 0.423150
-163.337354 0.423483
-163.327483 0.423817
-163.317339 0.424150
-163.305140 0.424483
-163.293513 0.424817
-163.285072 0.425150
-163.270832 0.425483
-163.257720 0.425817
-163.248264 0.426150
-163.237663 0.426483
-163.225530 0.426817
-163.214972 0.427150
-163.202094 0.427483
-163.193352 0.427817
-163.183586 0.428150
-163.171145 0.428483
-163.161157 0.428817
-163.151894 0.429150
-163.143752 0.429483
-163.134901 0.429817
-163.125049 0.430150
-163.116137 0.430483
-163.102096 0.430817
-163.092374 0.431150
-163.081330 0.431483
-163.069566 0.431817
-163.057402 0.432150
-163.046571 0.432483
-163.033375 0.432817
-163.020006 0.433150
-163.011142 0.433483
-162.999327 0.433817
-162.989630 0.434150
-162.980238 0.434483
-162.969979 0.434817
-162.960228 0.435150
-162.950592 0.435483
-162.942481 0.435817
-162.934282 0.436150
-162.924677 0.436483
-162.911864 0.436817
-162.897523 0.437150
-162.883007 0.437483
-162.871994 0.437817
-162.861036 0.438150
-162.848243 0.438483
-162.837890 0.438817
-162.827882 0.439150
-162.819797 0.439483
-162.805536 0.439817
-162.790607 0.440150
-162.783833 0.440483
-162.771986 0.440817
-162.758183 0.441150
-162.750427 0.441483
-162.742844 0.441817
-162.733428 0.442150
-162.724890 0.442483
-162.717017 0.442817
-162.707996 0.443150
-162.697655 0.443483
-162.685329 0.443817
-162.668301 0.444150
-162.658396 0.444483
-162.650475 0.444817
-162.640502 0.445150
-162.631546 0.445483
-162.620905 0.445817
-162.610047 0.446150
-162.600244 0.446483
-162.590616 0.446817
-162.577371 0.447150
-162.562800 0.447483
-162.548387 0.447817
-162.542357 0.448150
-162.528229 0.448483
-162.519934 0.448817
-162.508109 0.449150
-162.496121 0.449483
-162.488550 0.449817
-162.477313 0.450150
-162.469491 0.450483
-162.458417 0.450817
-162.446081 0.451150
-162.431418 0.451483
-162.422549 0.451817
-162.406317 0.452150
-162.396581 0.452483
-162.385460 0.452817
-162.374797 0.453150
-162.364097 0.453483
-162.352365 0.453817
-162.341223 0.454150
-162.329468 0.454483
-162.314587 0.454817
-162.306320 0.455150
-162.294544 0.455483
-162.283977 0.455817
-162.275746 0.456150
-162.266934 0.456483
-162.255650 0.456817
-162.244808 0.457150
-162.233604 0.457483
-162.224914 0.457817
-162.209563 0.458150
-162.197030 0.458483
-162.189595 0.458817
-162.180335 0.459150
-162.173142 0.459483
-162.164315 0.459817
-162.151684 0.460150
-162.138722 0.460483
-162.128746 0.460817
-162.114146 0.461150
-162.105008 0.461483
-162.091933 0.461817
-162.086530 0.462150
-162.081549 0.462483
-162.071737 0.462817
-162.063538 0.463150
-162.055176 0.463483
-162.045385 0.463817
-162.032183 0.464150
-162.022962 0.464483
-162.012857 0.464817
-161.999245 0.465150
-161.986456 0.465483
-161.976297 0.465817
-161.970215 0.466150
-161.961887 0.466483
-161.952422 0.466817
-161.943409 0.467150
-161.932665 0.467483
-161.922777 0.467817
-161.911094 0.468150
-161.899501 0.468483
-161.890182 0.468817
-161.880531 0.469150
-161.871378 0.469483
-161.860011 0.469817
-161.850448 0.470150
-161.841095 0.470483
-161.831843 0.470817
-161.818505 0.471150
-161.802313 0.471483
-161.793947 0.471817
-161.785779 0.472150
-161.776609 0.472483
-161.767675 0.472817
-161.759529 0.473150
-161.750808 0.473483
-161.741159 0.473817
-161.730401 0.474150
-161.723545 0.474483
-161.714592 0.474817
-161.707327 0.475150
-161.697526 0.475483
-161.689275 0.475817
-161.677826 0.476150
-161.669352 0.476483
-161.655892 0.476817
-161.645825 0.477150
-161.633336 0.477483
-161.622772 0.477817
-161.615840 0.478150
-161.607879 0.478483
-161.591261 0.478817
-161.583181 0.479150
-161.572704 0.479483
-161.562578 0.479817
-161.547862 0.480150
-161.537659 0.480483
-161.530047 0.480817
-161.519739 0.481150
-161.512724 0.481483
-161.504057 0.481817
-161.493071 0.482150
-161.482379 0.482483
-161.470724 0.482817
-161.463196 0.483150
-161.453990 0.483483
-161.444571 0.483817
-161.436713 0.484150
-161.426062 0.484483
-161.418003 0.484817
-161.409822 0.485150
-161.401075 0.485483
-161.388252 0.485817
-161.379674 0.486150
-161.369722 0.486483
-161.360327 0.486817
-161.345436 0.487150
-161.336429 0.487483
-161.326572 0.487817
-161.317863 0.488150
-161.310826 0.488483
-161.302260 0.488817
-161.290641 0.489150
-161.281527 0.489483
-161.273074 0.489817
-161.264872 0.490150
-161.252044 0.490483
-161.240447 0.490817
-161.229072 0.491150
-161.219193 0.491483
-161.209877 0.491817
-161.202485 0.492150
-161.195792 0.492483
-161.186740 0.492817
-161.178774 0.493150
-161.171545 0.493483
-161.159441 0.493817
-161.150336 0.494150
-161.137005 0.494483
-161.123489 0.494817
-161.108835 0.495150
-161.101390 0.495483
-161.089260 0.495817
-161.079667 0.496150
-161.072255 0.496483
-161.067707 0.496817
-161.055889 0.497150
-161.044744 0.497483
-161.038641 0.497817
-161.028023 0.498150
-161.021163 0.498483
-161.011767 0.498817
-160.999681 0.499150
-160.989130 0.499483
-160.974541 0.499817
-160.963490 0.500150
-160.950179 0.500483
-160.941036 0.500817
-160.935817 0.501150
-160.923019 0.501483
-160.917031 0.501817
-160.906653 0.502150
-160.897222 0.502483
-160.887934 0.502817
-160.878897 0.503150
-160.867728 0.503483
-160.860934 0.503817
-160.851856 0.504150
-160.841461 0.504483
-160.829802 0.504817
-160.822019 0.505150
-160.815242 0.505483
-160.804374 0.505817
-160.795375 0.506150
-160.785523 0.506483
-160.774362 0.506817
-160.763787 0.507150
-160.756520 0.507483
-160.748148 0.507817
-160.737114 0.508150
-160.726781 0.508483
-160.717192 0.508817
-160.707453 0.509150
-160.699646 0.509483
-160.692764 0.509817
-160.682436 0.510150
-160.668987 0.510483
-160.660231 0.510817
-160.648175 0.511150
-160.636803 0.511483
-160.629926 0.511817
-160.621508 0.512150
-160.613474 0.512483
-160.605103 0.512817
-160.589976 0.513150
-160.583261 0.513483
-160.573984 0.513817
-160.567776 0.514150
-160.555379 0.514483
-160.548013 0.514817
-160.538163 0.515150
-160.524281 0.515483
-160.510881 0.515817
-160.499163 0.516150
-160.483564 0.516483
-160.470746 0.516817
-160.461832 0.517150
-160.445210 0.517483
-160.434724 0.517817
-160.422761 0.518150
-160.414417 0.518483
-160.404915 0.518817
-160.399116 0.519150
-160.392714 0.519483
-160.381192 0.519817
-160.371430 0.520150
-160.364372 0.520483
-160.353783 0.520817
-160.347167 0.521150
-160.334743 0.521483
-160.327617 0.521817
-160.319001 0.522150
-160.313325 0.522483
-160.294572 0.522817
-160.283742 0.523150
-160.276819 0.523483
-160.267234 0.523817
-160.255362 0.524150
-160.245221 0.524483
-160.237752 0.524817
-160.230138 0.525150
-160.221692 0.525483
-160.209003 0.525817
-160.201385 0.526150
-160.188775 0.526483
-160.180744 0.526817
-160.168683 0.527150
-160.155699 0.527483
-160.145516 0.527817
-160.137476 0.528150
-160.126232 0.528483
-160.118376 0.528817
-160.111600 0.529150
-160.103318 0.529483
-160.093281 0.529817
-160.084697 0.530150
-160.071246 0.530483
-160.059493 0.530817
-160.051019 0.531150
-160.042142 0.531483
-160.029460 0.531817
-160.021564 0.532150
-160.014404 0.532483
-160.005580 0.532817
-159.996933 0.533150
-159.989241 0.533483
-159.982133 0.533817
-159.972589 0.534150
-159.966238 0.534483
-159.955587 0.534817
-159.947917 0.535150
-159.939672 0.535483
-159.931154 0.535817
-159.923818 0.536150
-159.914887 0.536483
-159.904413 0.536817
-159.893776 0.537150
-159.885339 0.537483
-159.874773 0.537817
-159.867801 0.538150
-159.859521 0.538483
-159.851761 0.538817
-159.841597 0.539150
-159.835041 0.539483
-159.826475 0.539817
-159.819444 0.540150
-159.810781 0.540483
-159.803829 0.540817
-159.796940 0.541150
-159.787829 0.541483
-159.775844 0.541817
-159.766621 0.542150
-159.759202 0.542483
-159.749393 0.542817
-159.744660 0.543150
-159.738269 0.543483
-159.730286 0.543817
-159.722001 0.544150
-159.713603 0.544483
-159.701517 0.544817
-159.694116 0.545150
-159.687264 0.545483
-159.679773 0.545817
-159.673090 0.546150
-159.661028 0.546483
-159.651793 0.546817
-159.641682 0.547150
-159.630643 0.547483
-159.620744 0.547817
-159.613838 0.548150
-159.606693 0.548483
-159.596705 0.548817
-159.591055 0.549150
-159.581754 0.549483
-159.573766 0.549817
-159.562178 0.550150
-159.553170 0.550483
-159.547367 0.550817
-159.536651 0.551150
-159.526053 0.551483
-159.518324 0.551817
-159.506002 0.552150
-159.499710 0.552483
-159.489030 0.552817
-159.478793 0.553150
-159.464850 0.553483
-159.456054 0.553817
-159.448302 0.554150
-159.440524 0.554483
-159.431699 0.554817
-159.423314 0.555150
-159.415157 0.555483
-159.404406 0.555817
-159.395230 0.556150
-159.387124 0.556483
-159.379004 0.556817
-159.370354 0.557150
-159.359576 0.557483
-159.349341 0.557817
-159.335370 0.558150
-159.326583 0.558483
-159.314713 0.558817
-159.309025 0.559150
-159.303023 0.559483
-159.289661 0.559817
-159.280566 0.560150
-159.273768 0.560483
-159.264025 0.560817
-159.255257 0.561150
-159.249481 0.561483
-159.242361 0.561817
-159.231921 0.562150
-159.224419 0.562483
-159.214048 0.562817
-159.203076 0.563150
-159.195238 0.563483
-159.186281 0.563817
-159.178337 0.564150
-159.171830 0.564483
-159.162777 0.564817
-159.153231 0.565150
-159.143259 0.565483
-159.133252 0.565817
-159.126421 0.566150
-159.118098 0.566483
-159.110057 0.566817
-159.101984 0.567150
-159.094486 0.567483
-159.086491 0.567817
-159.080540 0.568150
-159.073601 0.568483
-159.067329 0.568817
-159.059463 0.569150
-159.047167 0.569483
-159.038076 0.569817
-159.029658 0.570150
-159.023073 0.570483
-159.014081 0.570817
-159.005319 0.571150
-158.997520 0.571483
-158.989677 0.571817
-158.982825 0.572150
-158.977216 0.572483
-158.964829 0.572817
-158.956870 0.573150
-158.947787 0.573483
-158.939172 0.573817
-158.932409 0.574150
-158.925408 0.574483
-158.918080 0.574817
-158.907222 0.575150
-158.898337 0.575483
-158.890750 0.575817
-158.883711 0.576150
-158.875134 0.576483
-158.867246 0.576817
-158.858668 0.577150
-158.850371 0.577483
-158.844142 0.577817
-158.837065 0.578150
-158.829138 0.578483
-158.820041 0.578817
-158.807683 0.579150
-158.798022 0.579483
-158.789647 0.579817
-158.780046 0.580150
-158.772907 0.580483
-158.767740 0.580817
-158.763204 0.581150
-158.754218 0.581483
-158.744330 0.581817
-158.736785 0.582150
-158.727397 0.582483
-158.721526 0.582817
-158.711981 0.583150
-158.701539 0.583483
-158.692544 0.583817
-158.682857 0.584150
-158.671743 0.584483
-158.664771 0.584817
-158.658866 0.585150
-158.650384 0.585483
-158.642333 0.585817
-158.636019 0.586150
-158.628943 0.586483
-158.620558 0.586817
-158.612786 0.587150
-158.604196 0.587483
-158.594965 0.587817
-158.582825 0.588150
-158.574869 0.588483
-158.563849 0.588817
-158.552019 0.589150
-158.544510 0.589483
-158.537798 0.589817
-158.528499 0.590150
-158.519990 0.590483
-158.510243 0.590817
-158.505024 0.591150
-158.497151 0.591483
-158.489379 0.591817
-158.478925 0.592150
-158.468573 0.592483
-158.461928 0.592817
-158.452679 0.593150
-158.444970 0.593483
-158.437732 0.593817
-158.426489 0.594150
-158.418078 0.594483
-158.408601 0.594817
-158.397024 0.595150
-158.392841 0.595483
-158.384763 0.595817
-158.378957 0.596150
-158.369250 0.596483
-158.363314 0.596817
-158.355228 0.597150
-158.350137 0.597483
-158.339618 0.597817
-158.330751 0.598150
-158.323312 0.598483
-158.315551 0.598817
-158.306457 0.599150
-158.301049 0.599483
-158.293761 0.599817
-158.283185 0.600150
-158.274438 0.600483
-158.267878 0.600817
-158.258055 0.601150
-158.250456 0.601483
-158.243903 0.601817
-158.237604 0.602150
-158.230711 0.602483
-158.222494 0.602817
-158.213921 0.603150
-158.203930 0.603483
-158.192050 0.603817
-158.181877 0.604150
-158.168849 0.604483
-158.161406 0.604817
-158.152447 0.605150
-158.146270 0.605483
-158.134321 0.605817
-158.128415 0.606150
-158.118801 0.606483
-158.107459 0.606817
-158.100852 0.607150
-158.092674 0.607483
-158.084801 0.607817
-158.076834 0.608150
-158.068381 0.608483
-158.062181 0.608817
-158.053465 0.609150
-158.045661 0.609483
-158.037984 0.609817
-158.029318 0.610150
-158.020924 0.610483
-158.013173 0.610817
-158.007825 0.611150
-158.000374 0.611483
-157.992597 0.611817
-157.986195 0.612150
-157.981257 0.612483
-157.973887 0.612817
-157.969149 0.613150
-157.957603 0.613483
-157.949774 0.613817
-157.940560 0.614150
-157.931800 0.614483
-157.923364 0.614817
-157.910668 0.615150
-157.901887 0.615483
-157.894926 0.615817
-157.885714 0.616150
-157.877223 0.616483
-157.867939 0.616817
-157.858523 0.617150
-157.852961 0.617483
-157.844971 0.617817
-157.837083 0.618150
-157.829506 0.618483
-157.822711 0.618817
-157.816326 0.619150
-157.808869 0.619483
-157.801426 0.619817
-157.794498 0.620150
-157.786904 0.620483
-157.777704 0.620817
-157.768766 0.621150
-157.760357 0.621483
-157.752558 0.621817
-157.744298 0.622150
-157.738753 0.622483
-157.731736 0.622817
-157.721606 0.623150
-157.712095 0.623483
-157.705834 0.623817
-157.698721 0.624150
-157.692630 0.624483
-157.685296 0.624817
-157.675502 0.625150
-157.669196 0.625483
-157.661345 0.625817
-157.652136 0.626150
-157.642495 0.626483
-157.632803 0.626817
-157.620231 0.627150
-157.613850 0.627483
-157.607218 0.627817
-157.596734 0.628150
-157.590562 0.628483
-157.579744 0.628817
-157.573502 0.629150
-157.567825 0.629483
-157.556445 0.629817
-157.548999 0.630150
-157.538851 0.630483
-157.530459 0.630817
-157.521453 0.631150
-157.513341 0.631483
-157.504706 0.631817
-157.494150 0.632150
-157.487906 0.632483
-157.477450 0.632817
-157.469026 0.633150
-157.461234 0.633483
-157.452348 0.633817
-157.445732 0.634150
-157.440834 0.634483
-157.431923 0.634817
-157.424783 0.635150
-157.417870 0.635483
-157.409499 0.635817
-157.401716 0.636150
-157.394223 0.636483
-157.389719 0.636817
-157.382382 0.637150
-157.376273 0.637483
-157.367568 0.637817
-157.360308 0.638150
-157.352400 0.638483
-157.343967 0.638817
-157.337737 0.639150
-157.326822 0.639483
-157.319609 0.639817
-157.310162 0.640150
-157.300972 0.640483
-157.292277 0.640817
-157.285370 0.641150
-157.279019 0.641483
-157.270833 0.641817
-157.262783 0.642150
-157.248302 0.642483
-157.239215 0.642817
-157.232692 0.643150
-157.227209 0.643483
-157.220383 0.643817
-157.207820 0.644150
-157.200549 0.644483
-157.190259 0.644817
-157.181500 0.645150
-157.173148 0.645483
-157.165821 0.645817
-157.158267 0.646150
-157.149883 0.646483
-157.141987 0.646817
-157.136078 0.647150
-157.129198 0.647483
-157.118949 0.647817
-157.110796 0.648150
-157.102121 0.648483
-157.092377 0.648817
-157.085703 0.649150
-157.076982 0.649483
-157.070960 0.649817
-157.063578 0.650150
-157.054614 0.650483
-157.047870 0.650817
-157.042415 0.651150
-157.034994 0.651483
-157.027637 0.651817
-157.020552 0.652150
-157.011679 0.652483
-157.003786 0.652817
-156.994384 0.653150
-156.982969 0.653483
-156.978053 0.653817
-156.968731 0.654150
-156.961254 0.654483
-156.955568 0.654817
-156.947166 0.655150
-156.939717 0.655483
-156.930628 0.655817
-156.924476 0.656150
-156.915297 0.656483
-156.907634 0.656817
-156.898162 0.657150
-156.887196 0.657483
-156.878354 0.657817
-156.865256 0.658150
-156.855434 0.658483
-156.846707 0.658817
-156.838299 0.659150
-156.831171 0.659483
-156.822095 0.659817
-156.817831 0.660150
-156.811998 0.660483
-156.806143 0.660817
-156.796534 0.661150
-156.788974 0.661483
-156.779807 0.661817
-156.772691 0.662150
-156.761767 0.662483
-156.754007 0.662817
-156.747865 0.663150
-156.740937 0.663483
-156.734484 0.663817
-156.723385 0.664150
-156.714071 0.664483
-156.708524 0.664817
-156.701067 0.665150
-156.692741 0.665483
-156.685863 0.665817
-156.680507 0.666150
-156.674868 0.666483
-156.668449 0.666817
-156.659137 0.667150
-156.652204 0.667483
-156.639200 0.667817
-156.630597 0.668150
-156.621586 0.668483
-156.613821 0.668817
-156.602832 0.669150
-156.594775 0.669483
-156.588196 0.669817
-156.579202 0.670150
-156.568471 0.670483
-156.561830 0.670817
-156.555111 0.671150
-156.547932 0.671483
-156.540935 0.671817
-156.536525 0.672150
-156.526478 0.672483
-156.518296 0.672817
-156.507839 0.673150
-156.500770 0.673483
-156.492586 0.673817
-156.485975 0.674150
-156.478450 0.674483
-156.470350 0.674817
-156.463966 0.675150
-156.459529 0.675483
-156.450413 0.675817
-156.444647 0.676150
-156.435242 0.676483
-156.427119 0.676817
-156.418998 0.677150
-156.413109 0.677483
-156.402768 0.677817
-156.396222 0.678150
-156.386103 0.678483
-156.378777 0.678817
-156.371902 0.679150
-156.364996 0.679483
-156.353849 0.679817
-156.346214 0.680150
-156.340544 0.680483
-156.333819 0.680817
-156.327866 0.681150
-156.321333 0.681483
-156.312017 0.681817
-156.302866 0.682150
-156.295513 0.682483
-156.287917 0.682817
-156.278926 0.683150
-156.270778 0.683483
-156.263806 0.683817
-156.252529 0.684150
-156.245496 0.684483
-156.237312 0.684817
-156.228870 0.685150
-156.221075 0.685483
-156.213833 0.685817
-156.205984 0.686150
-156.199393 0.686483
-156.191872 0.686817
-156.183071 0.687150
-156.172065 0.687483
-156.162050 0.687817
-156.156992 0.688150
-156.145318 0.688483
-156.139301 0.688817
-156.134072 0.689150
-156.128592 0.689483
-156.119408 0.689817
-156.112740 0.690150
-156.106011 0.690483
-156.098175 0.690817
-156.091318 0.691150
-156.082204 0.691483
-156.075567 0.691817
-156.067804 0.692150
-156.060847 0.692483
-156.052469 0.692817
-156.045001 0.693150
-156.038696 0.693483
-156.026626 0.693817
-156.017994 0.694150
-156.007989 0.694483
-156.001261 0.694817
-155.993691 0.695150
-155.984419 0.695483
-155.973517 0.695817
-155.967691 0.696150
-155.958995 0.696483
-155.949889 0.696817
-155.941733 0.697150
-155.934483 0.697483
-155.927131 0.697817
-155.917433 0.698150
-155.905690 0.698483
-155.894251 0.698817
-155.888076 0.699150
-155.879390 0.699483
-155.872266 0.699817
-155.864517 0.700150
-155.854279 0.700483
-155.844567 0.700817
-155.835397 0.701150
-155.829546 0.701483
-155.821743 0.701817
-155.816398 0.702150
-155.811276 0.702483
-155.805323 0.702817
-155.799559 0.703150
-155.788089 0.703483
-155.779767 0.703817
-155.768593 0.704150
-155.758358 0.704483
-155.750099 0.704817
-155.740536 0.705150
-155.733705 0.705483
-155.724603 0.705817
-155.717452 0.706150
-155.708841 0.706483
-155.699314 0.706817
-155.688181 0.707150
-155.681213 0.707483
-155.671545 0.707817
-155.664088 0.708150
-155.653214 0.708483
-155.645189 0.708817
-155.636835 0.709150
-155.627503 0.709483
-155.618000 0.709817
-155.611433 0.710150
-155.603918 0.710483
-155.597656 0.710817
-155.586525 0.711150
-155.578227 0.711483
-155.569322 0.711817
-155.558247 0.712150
-155.547858 0.712483
-155.540998 0.712817
-155.530776 0.713150
-155.525095 0.713483
-155.513595 0.713817
-155.506696 0.714150
-155.497804 0.714483
-155.493173 0.714817
-155.483738 0.715150
-155.475868 0.715483
-155.471146 0.715817
-155.462161 0.716150
-155.451803 0.716483
-155.444288 0.716817
-155.438934 0.717150
-155.428915 0.717483
-155.422543 0.717817
-155.413879 0.718150
-155.409580 0.718483
-155.403639 0.718817
-155.395886 0.719150
-155.389726 0.719483
-155.381976 0.719817
-155.368968 0.720150
-155.360323 0.720483
-155.351384 0.720817
-155.342208 0.721150
-155.335082 0.721483
-155.323417 0.721817
-155.314287 0.722150
-155.305973 0.722483
-155.293880 0.722817
-155.288031 0.723150
-155.280821 0.723483
-155.270318 0.723817
-155.265697 0.724150
-155.258603 0.724483
-155.251152 0.724817
-155.244592 0.725150
-155.233863 0.725483
-155.224694 0.725817
-155.217315 0.726150
-155.212994 0.726483
-155.206480 0.726817
-155.195761 0.727150
-155.187335 0.727483
-155.177848 0.727817
-155.167931 0.728150
-155.160141 0.728483
-155.150058 0.728817
-155.141270 0.729150
-155.134027 0.729483
-155.128715 0.729817
-155.118461 0.730150
-155.112262 0.730483
-155.104066 0.730817
-155.095532 0.731150
-155.088697 0.731483
-155.083392 0.731817
-155.074353 0.732150
-155.069382 0.732483
-155.059797 0.732817
-155.053061 0.733150
-155.043845 0.733483
-155.036181 0.733817
-155.027761 0.734150
-155.018885 0.734483
-155.010428 0.734817
-155.004640 0.735150
-154.998588 0.735483
-154.990852 0.735817
-154.983820 0.736150
-154.972774 0.736483
-154.963870 0.736817
-154.952220 0.737150
-154.943573 0.737483
-154.934923 0.737817
-154.928760 0.738150
-154.919948 0.738483
-154.914710 0.738817
-154.909691 0.739150
-154.902568 0.739483
-154.895758 0.739817
-154.886377 0.740150
-154.876452 0.740483
-154.869078 0.740817
-154.860521 0.741150
-154.849149 0.741483
-154.840187 0.741817
-154.830180 0.742150
-154.819453 0.742483
-154.813569 0.742817
-154.805818 0.743150
-154.800321 0.743483
-154.793973 0.743817
-154.786366 0.744150
-154.777465 0.744483
-154.768418 0.744817
-154.759332 0.745150
-154.751966 0.745483
-154.742388 0.745817
-154.735129 0.746150
-154.726746 0.746483
-154.717223 0.746817
-154.710928 0.747150
-154.705047 0.747483
-154.697184 0.747817
-154.691331 0.748150
-154.681495 0.748483
-154.669925 0.748817
-154.659613 0.749150
-154.651117 0.749483
-154.647119 0.749817
-154.639141 0.750150
-154.629244 0.750483
-154.620931 0.750817
-154.611219 0.751150
-154.602689 0.751483
-154.595964 0.751817
-154.588190 0.752150
-154.579594 0.752483
-154.571705 0.752817
-154.563836 0.753150
-154.556305 0.753483
-154.543759 0.753817
-154.533536 0.754150
-154.527509 0.754483
-154.520470 0.754817
-154.513417 0.755150
-154.503086 0.755483
-154.497377 0.755817
-154.488777 0.756150
-154.483080 0.756483
-154.474862 0.756817
-154.465440 0.757150
-154.458321 0.757483
-154.450878 0.757817
-154.444181 0.758150
-154.433444 0.758483
-154.423489 0.758817
-154.415961 0.759150
-154.407283 0.759483
-154.401530 0.759817
-154.393252 0.760150
-154.388121 0.760483
-154.378124 0.760817
-154.371240 0.761150
-154.364470 0.761483
-154.359129 0.761817
-154.350059 0.762150
-154.342603 0.762483
-154.336333 0.762817
-154.326051 0.763150
-154.314356 0.763483
-154.308874 0.763817
-154.300043 0.764150
-154.291970 0.764483
-154.282811 0.764817
-154.273580 0.765150
-154.264496 0.765483
-154.256477 0.765817
-154.250780 0.766150
-154.244448 0.766483
-154.235974 0.766817
-154.228910 0.767150
-154.218966 0.767483
-154.211556 0.767817
-154.202571 0.768150
-154.196623 0.768483
-154.183848 0.768817
-154.176631 0.769150
-154.166503 0.769483
-154.157453 0.769817
-154.149632 0.770150
-154.141709 0.770483
-154.133360 0.770817
-154.126115 0.771150
-154.120089 0.771483
-154.112542 0.771817
-154.100851 0.772150
-154.091670 0.772483
-154.084741 0.772817
-154.079499 0.773150
-154.072751 0.773483
-154.064230 0.773817
-154.053477 0.774150
-154.044210 0.774483
-154.038535 0.774817
-154.032091 0.775150
-154.020216 0.775483
-154.011053 0.775817
-154.006779 0.776150
-153.995512 0.776483
-153.989066 0.776817
-153.982071 0.777150
-153.974975 0.777483
-153.966523 0.777817
-153.959355 0.778150
-153.953732 0.778483
-153.947931 0.778817
-153.938423 0.779150
-153.928295 0.779483
-153.919482 0.779817
-153.912491 0.780150
-153.905228 0.780483
-153.897343 0.780817
-153.888359 0.781150
-153.882347 0.781483
-153.873434 0.781817
-153.862373 0.782150
-153.852657 0.782483
-153.844381 0.782817
-153.835274 0.783150
-153.830163 0.783483
-153.820420 0.783817
-153.812422 0.784150
-153.803933 0.784483
-153.796638 0.784817
-153.788944 0.785150
-153.780897 0.785483
-153.771529 0.785817
-153.762562 0.786150
-153.753536 0.786483
-153.742017 0.786817
-153.735490 0.787150
-153.726020 0.787483
-153.717651 0.787817
-153.708181 0.788150
-153.701712 0.788483
-153.691035 0.788817
-153.684555 0.789150
-153.678815 0.789483
-153.672306 0.789817
-153.665823 0.790150
-153.657697 0.790483
-153.651494 0.790817
-153.639917 0.791150
-153.631383 0.791483
-153.622586 0.791817
-153.612610 0.792150
-153.606091 0.792483
-153.598732 0.792817
-153.592450 0.793150
-153.583993 0.793483
-153.575436 0.793817
-153.568277 0.794150
-153.559993 0.794483
-153.551784 0.794817
-153.542330 0.795150
-153.538236 0.795483
-153.528448 0.795817
-153.517955 0.796150
-153.509896 0.796483
-153.502210 0.796817
-153.491892 0.797150
-153.483890 0.797483
-153.476998 0.797817
-153.467311 0.798150
-153.461199 0.798483
-153.450640 0.798817
-153.443677 0.799150
-153.429673 0.799483
-153.420511 0.799817
-153.411071 0.800150
-153.405093 0.800483
-153.399470 0.800817
-153.390147 0.801150
-153.384135 0.801483
-153.374149 0.801817
-153.366100 0.802150
-153.356478 0.802483
-153.348137 0.802817
-153.340920 0.803150
-153.331491 0.803483
-153.325889 0.803817
-153.318945 0.804150
-153.308039 0.804483
-153.299425 0.804817
-153.292217 0.805150
-153.279456 0.805483
-153.272313 0.805817
-153.264746 0.806150
-153.255587 0.806483
-153.248548 0.806817
-153.239588 0.807150
-153.226181 0.807483
-153.216833 0.807817
-153.207803 0.808150
-153.200352 0.808483
-153.191474 0.808817
-153.185193 0.809150
-153.177964 0.809483
-153.172790 0.809817
-153.166404 0.810150
-153.153762 0.810483
-153.147482 0.810817
-153.138836 0.811150
-153.130728 0.811483
-153.120033 0.811817
-153.111765 0.812150
-153.103812 0.812483
-153.095936 0.812817
-153.089493 0.813150
-153.082591 0.813483
-153.075293 0.813817
-153.065625 0.814150
-153.057130 0.814483
-153.047332 0.814817
-153.039689 0.815150
-153.031327 0.815483
-153.023542 0.815817
-153.014319 0.816150
-153.007726 0.816483
-152.999693 0.816817
-152.994378 0.817150
-152.982973 0.817483
-152.975414 0.817817
-152.969223 0.818150
-152.960358 0.818483
-152.953067 0.818817
-152.946076 0.819150
-152.935668 0.819483
-152.925592 0.819817
-152.916939 0.820150
-152.906048 0.820483
-152.897354 0.820817
-152.890260 0.821150
-152.881363 0.821483
-152.872153 0.821817
-152.864771 0.822150
-152.856188 0.822483
-152.848956 0.822817
-152.838703 0.823150
-152.829924 0.823483
-152.816956 0.823817
-152.807245 0.824150
-152.795258 0.824483
-152.788981 0.824817
-152.778077 0.825150
-152.769683 0.825483
-152.759931 0.825817
-152.750229 0.826150
-152.742196 0.826483
-152.734750 0.826817
-152.727645 0.827150
-152.720412 0.827483
-152.711986 0.827817
-152.705570 0.828150
-152.696942 0.828483
-152.686832 0.828817
-152.679521 0.829150
-152.670846 0.829483
-152.662566 0.829817
-152.654306 0.830150
-152.645080 0.830483
-152.633963 0.830817
-152.624976 0.831150
-152.615703 0.831483
-152.608603 0.831817
-152.601647 0.832150
-152.589894 0.832483
-152.583142 0.832817
-152.575849 0.833150
-152.564605 0.833483
-152.558058 0.833817
-152.548764 0.834150
-152.540912 0.834483
-152.535230 0.834817
-152.529055 0.835150
-152.522192 0.835483
-152.515041 0.835817
-152.508493 0.836150
-152.501880 0.836483
-152.492381 0.836817
-152.486475 0.837150
-152.477907 0.837483
-152.467726 0.837817
-152.458795 0.838150
-152.451073 0.838483
-152.441903 0.838817
-152.431261 0.839150
-152.424877 0.839483
-152.417292 0.839817
-152.409963 0.840150
-152.402358 0.840483
-152.394050 0.840817
-152.381240 0.841150
-152.373711 0.841483
-152.364013 0.841817
-152.355886 0.842150
-152.347396 0.842483
-152.340767 0.842817
-152.331831 0.843150
-152.325053 0.843483
-152.315179 0.843817
-152.303065 0.844150
-152.293924 0.844483
-152.284568 0.844817
-152.276445 0.845150
-152.272435 0.845483
-152.265462 0.845817
-152.255146 0.846150
-152.248552 0.846483
-152.238100 0.846817
-152.231460 0.847150
-152.222046 0.847483
-152.209089 0.847817
-152.200690 0.848150
-152.190839 0.848483
-152.181892 0.848817
-152.173368 0.849150
-152.162632 0.849483
-152.153035 0.849817
-152.145190 0.850150
-152.137757 0.850483
-152.131673 0.850817
-152.124351 0.851150
-152.111964 0.851483
-152.102301 0.851817
-152.092730 0.852150
-152.085770 0.852483
-152.077509 0.852817
-152.066086 0.853150
-152.059879 0.853483
-152.051603 0.853817
-152.044239 0.854150
-152.035778 0.854483
-152.029411 0.854817
-152.017297 0.855150
-152.009341 0.855483
-152.003671 0.855817
-151.997331 0.856150
-151.988485 0.856483
-151.980934 0.856817
-151.973803 0.857150
-151.968082 0.857483
-151.960814 0.857817
-151.952117 0.858150
-151.942154 0.858483
-151.928667 0.858817
-151.922961 0.859150
-151.914161 0.859483
-151.903692 0.859817
-151.896376 0.860150
-151.886464 0.860483
-151.875250 0.860817
-151.862989 0.861150
-151.854571 0.861483
-151.842300 0.861817
-151.829763 0.862150
-151.817953 0.862483
-151.809477 0.862817
-151.800068 0.863150
-151.787421 0.863483
-151.779224 0.863817
-151.771187 0.864150
-151.763527 0.864483
-151.754194 0.864817
-151.743220 0.865150
-151.735218 0.865483
-151.722975 0.865817
-151.714185 0.866150
-151.705114 0.866483
-151.692043 0.866817
-151.683668 0.867150
-151.671429 0.867483
-151.661357 0.867817
-151.649871 0.868150
-151.640877 0.868483
-151.634796 0.868817
-151.625887 0.869150
-151.617199 0.869483
-151.610597 0.869817
-151.599401 0.870150
-151.591632 0.870483
-151.582026 0.870817
-151.570871 0.871150
-151.563338 0.871483
-151.554120 0.871817
-151.543949 0.872150
-151.536534 0.872483
-151.529751 0.872817
-151.520302 0.873150
-151.512244 0.873483
-151.501495 0.873817
-151.488863 0.874150
-151.480167 0.874483
-151.469413 0.874817
-151.460776 0.875150
-151.452837 0.875483
-151.445858 0.875817
-151.436990 0.876150
-151.429500 0.876483
-151.421897 0.876817
-151.415209 0.877150
-151.408585 0.877483
-151.400188 0.877817
-151.387942 0.878150
-151.379221 0.878483
-151.371935 0.878817
-151.361674 0.879150
-151.353658 0.879483
-151.344029 0.879817
-151.336030 0.880150
-151.323174 0.880483
-151.314155 0.880817
-151.304250 0.881150
-151.295204 0.881483
-151.284224 0.881817
-151.273556 0.882150
-151.261034 0.882483
-151.252678 0.882817
-151.241448 0.883150
-151.232859 0.883483
-151.225987 0.883817
-151.217832 0.884150
-151.211037 0.884483
-151.200532 0.884817
-151.189486 0.885150
-151.181699 0.885483
-151.174317 0.885817
-151.165576 0.886150
-151.153780 0.886483
-151.143880 0.886817
-151.129991 0.887150
-151.121977 0.887483
-151.113837 0.887817
-151.102163 0.888150
-151.091675 0.888483
-151.082632 0.888817
-151.068486 0.889150
-151.059040 0.889483
-151.046455 0.889817
-151.038528 0.890150
-151.026720 0.890483
-151.016390 0.890817
-151.004705 0.891150
-150.995403 0.891483
-150.983624 0.891817
-150.975020 0.892150
-150.961857 0.892483
-150.949821 0.892817
-150.941483 0.893150
-150.931059 0.893483
-150.919371 0.893817
-150.910655 0.894150
-150.898826 0.894483
-150.890978 0.894817
-150.876658 0.895150
-150.864989 0.895483
-150.854910 0.895817
-150.843388 0.896150
-150.832780 0.896483
-150.818474 0.896817
-150.810829 0.897150
-150.801044 0.897483
-150.791952 0.897817
-150.783193 0.898150
-150.775329 0.898483
-150.764526 0.898817
-150.757752 0.899150
-150.744562 0.899483
-150.736018 0.899817
-150.721850 0.900150
-150.709156 0.900483
-150.701357 0.900817
-150.690926 0.901150
-150.677538 0.901483
-150.666762 0.901817
-150.654082 0.902150
-150.637919 0.902483
-150.627590 0.902817
-150.618712 0.903150
-150.609971 0.903483
-150.599606 0.903817
-150.592398 0.904150
-150.583484 0.904483
-150.575267 0.904817
-150.560722 0.905150
-150.547043 0.905483
-150.536036 0.905817
-150.525039 0.906150
-150.507625 0.906483
-150.496060 0.906817
-150.487904 0.907150
-150.479811 0.907483
-150.466209 0.907817
-150.458560 0.908150
-150.447329 0.908483
-150.438398 0.908817
-150.428910 0.909150
-150.417232 0.909483
-150.403531 0.909817
-150.389052 0.910150
-150.376734 0.910483
-150.367021 0.910817
-150.358800 0.911150
-150.347056 0.911483
-150.334046 0.911817
-150.323130 0.912150
-150.312533 0.912483
-150.304298 0.912817
-150.292752 0.913150
-150.280794 0.913483
-150.270919 0.913817
-150.257229 0.914150
-150.247862 0.914483
-150.235991 0.914817
-150.226197 0.915150
-150.215890 0.915483
-150.206333 0.915817
-150.195676 0.916150
-150.187264 0.916483
-150.172187 0.916817
-150.157137 0.917150
-150.147064 0.917483
-150.136589 0.917817
-150.122970 0.918150
-150.113337 0.918483
-150.096074 0.918817
-150.085160 0.919150
-150.067608 0.919483
-150.059894 0.919817
-150.050016 0.920150
-150.039902 0.920483
-150.027778 0.920817
-150.016611 0.921150
-150.008567 0.921483
-149.998015 0.921817
-149.989797 0.922150
-149.980856 0.922483
-149.971323 0.922817
-149.957360 0.923150
-149.942909 0.923483
-149.929388 0.923817
-149.915636 0.924150
-149.902526 0.924483
-149.891892 0.924817
-149.879527 0.925150
-149.867538 0.925483
-149.856109 0.925817
-149.846647 0.926150
-149.830921 0.926483
-149.820830 0.926817
-149.803262 0.927150
-149.791433 0.927483
-149.779424 0.927817
-149.762135 0.928150
-149.743710 0.928483
-149.732301 0.928817
-149.717799 0.929150
-149.702777 0.929483
-149.693531 0.929817
-149.678073 0.930150
-149.662993 0.930483
-149.651357 0.930817
-149.637150 0.931150
-149.628811 0.931483
-149.618894 0.931817
-149.606360 0.932150
-149.591678 0.932483
-149.577444 0.932817
-149.561769 0.933150
-149.545330 0.933483
-149.531745 0.933817
-149.518692 0.934150
-149.501902 0.934483
-149.491359 0.934817
-149.480762 0.935150
-149.465333 0.935483
-149.450338 0.935817
-149.435520 0.936150
-149.424365 0.936483
-149.415609 0.936817
-149.402021 0.937150
-149.388800 0.937483
-149.380832 0.937817
-149.367891 0.938150
-149.353510 0.938483
-149.343661 0.938817
-149.330207 0.939150
-149.319668 0.939483
-149.305240 0.939817
-149.289042 0.940150
-149.279592 0.940483
-149.262444 0.940817
-149.244686 0.941150
-149.230336 0.941483
-149.216795 0.941817
-149.203126 0.942150
-149.190786 0.942483
-149.171139 0.942817
-149.160934 0.943150
-149.147970 0.943483
-149.136292 0.943817
-149.112231 0.944150
-149.095425 0.944483
-149.073340 0.944817
-149.060322 0.945150
-149.046647 0.945483
-149.032947 0.945817
-149.018482 0.946150
-149.007331 0.946483
-148.997504 0.946817
-148.981701 0.947150
-148.966284 0.947483
-148.954735 0.947817
-148.940615 0.948150
-148.927244 0.948483
-148.909403 0.948817
-148.891196 0.949150
-148.874649 0.949483
-148.855709 0.949817
-148.846448 0.950150
-148.830076 0.950483
-148.808261 0.950817
-148.791425 0.951150
-148.779483 0.951483
-148.762617 0.951817
-148.750492 0.952150
-148.733971 0.952483
-148.721461 0.952817
-148.709919 0.953150
-148.693736 0.953483
-148.675162 0.953817
-148.664260 0.954150
-148.641698 0.954483
-148.629254 0.954817
-148.613708 0.955150
-148.596290 0.955483
-148.581659 0.955817
-148.562258 0.956150
-148.540495 0.956483
-148.522112 0.956817
-148.509736 0.957150
-148.498875 0.957483
-148.482065 0.957817
-148.456723 0.958150
-148.443866 0.958483
-148.425325 0.958817
-148.411736 0.959150
-148.393796 0.959483
-148.372038 0.959817
-148.353396 0.960150
-148.341418 0.960483
-148.327418 0.960817
-148.304565 0.961150
-148.284196 0.961483
-148.262543 0.961817
-148.239457 0.962150
-148.217177 0.962483
-148.198454 0.962817
-148.177107 0.963150
-148.164586 0.963483
-148.149077 0.963817
-148.130253 0.964150
-148.114100 0.964483
-148.093668 0.964817
-148.074349 0.965150
-148.055303 0.965483
-148.034049 0.965817
-148.008706 0.966150
-147.990124 0.966483
-147.969197 0.966817
-147.948879 0.967150
-147.923561 0.967483
-147.904243 0.967817
-147.888039 0.968150
-147.876647 0.968483
-147.859174 0.968817
-147.837246 0.969150
-147.810992 0.969483
-147.782517 0.969817
-147.760657 0.970150
-147.732383 0.970483
-147.716805 0.970817
-147.698454 0.971150
-147.670567 0.971483
-147.652857 0.971817
-147.624911 0.972150
-147.605381 0.972483
-147.586637 0.972817
-147.567154 0.973150
-147.532014 0.973483
-147.504807 0.973817
-147.474468 0.974150
-147.440391 0.974483
-147.417635 0.974817
-147.385155 0.975150
-147.355901 0.975483
-147.317842 0.975817
-147.296392 0.976150
-147.274718 0.976483
-147.252270 0.976817
-147.226679 0.977150
-147.192204 0.977483
-147.175853 0.977817
-147.137502 0.978150
-147.110428 0.978483
-147.087776 0.978817
-147.057949 0.979150
-147.035192 0.979483
-147.015212 0.979817
-146.985337 0.980150
-146.963893 0.980483
-146.933688 0.980817
-146.898975 0.981150
-146.870745 0.981483
-146.830691 0.981817
-146.802548 0.982150
-146.770142 0.982483
-146.737513 0.982817
-146.702896 0.983150
-146.649376 0.983483
-146.628057 0.983817
-146.583405 0.984150
-146.557111 0.984483
-146.520579 0.984817
-146.490121 0.985150
-146.454666 0.985483
-146.417922 0.985817
-146.361447 0.986150
-146.320040 0.986483
-146.267967 0.986817
-146.222502 0.987150
-146.179141 0.987483
-146.143288 0.987817
-146.096889 0.988150
-146.068643 0.988483
-146.019072 0.988817
-145.965045 0.989150
-145.924273 0.989483
-145.867733 0.989817
-145.831528 0.990150
-145.789078 0.990483
-145.740131 0.990817
-145.679088 0.991150
-145.624031 0.991483
-145.558386 0.991817
-145.507637 0.992150
-145.448134 0.992483
-145.413446 0.992817
-145.358165 0.993150
-145.290351 0.993483
-145.209512 0.993817
-145.151266 0.994150
-145.048170 0.994483
-144.968006 0.994817
-144.863630 0.995150
-144.786790 0.995483
-144.662308 0.995817
-144.510079 0.996150
-144.438157 0.996483
-144.309458 0.996817
-144.148245 0.997150
-144.013707 0.997483
-143.842573 0.997817
-143.639125 0.998150
-143.385432 0.998483
-143.024385 0.998817
-142.533490 0.999150
-142.226187 0.999483
-141.495827 0.999817

==> GEV_Fitting_mu_1dBW.dat <==
ns y1 y2 y3 x1 yFit1 x2 yFit2 x3 yFit3
1 -183.6 -184.1 -182.1 1.0 -183.3 1.0 -184.2 1.0 -185.3
2 -179.4 -180.3 -183.4 2.0 -179.7 2.0 -180.4 2.0 -181.5
3 -178.1 -178.8 -179.8 3.0 -178.1 3.0 -178.7 3.0 -179.7
4 -177.3 -177.9 -179.3 4.0 -177.2 4.0 -177.7 4.0 -178.7
5 -176.4 -177.1 -177.9 5.0 -176.5 5.0 -177.0 5.0 -178.0
6 -176.0 -176.7 -177.6 6.0 -176.0 6.0 -176.5 6.0 -177.5
7 -175.7 -175.9 -177.0 7.0 -175.7 7.0 -176.1 7.0 -177.1
8 -175.3 -175.6 -176.9 8.0 -175.4 8.0 -175.8 8.0 -176.8
9 -175.1 -175.4 -176.6 9.0 -175.1 9.0 -175.5 9.0 -176.5
10 -175.0 -175.2 -176.3 10.0 -174.9 10.0 -175.3 10.0 -176.3
11 -174.8 -175.9 -176.1 11.0 -174.7 11.0 -175.1 11.0 -176.1
12 -174.6 -174.9 -176.0 12.0 -174.6 12.0 -174.9 12.0 -175.9


==> GEV_Fitting_mu_30dBW.dat <==
ns y1 y2 y3 x1 yFit1 x2 yFit2 x3 yFit3
1 -126.0 -126.3 -124.2 1.0 -125.2 1.0 -126.4 1.0 -127.5
2 -121.6 -122.6 -125.7 2.0 -121.7 2.0 -122.5 2.0 -123.6
3 -120.1 -120.7 -121.8 3.0 -120.1 3.0 -120.8 3.0 -121.8
4 -119.2 -119.9 -121.3 4.0 -119.2 4.0 -119.7 4.0 -120.8
5 -118.5 -119.2 -119.9 5.0 -118.5 5.0 -119.0 5.0 -120.1
6 -118.0 -118.7 -119.7 6.0 -118.1 6.0 -118.5 6.0 -119.6
7 -117.7 -117.9 -119.1 7.0 -117.7 7.0 -118.1 7.0 -119.2
8 -117.4 -117.6 -118.9 8.0 -117.4 8.0 -117.8 8.0 -118.8
9 -117.3 -117.4 -118.6 9.0 -117.2 9.0 -117.5 9.0 -118.6
10 -116.9 -117.3 -118.3 10.0 -116.9 10.0 -117.3 10.0 -118.3
11 -116.8 -118.1 -118.0 11.0 -116.8 11.0 -117.1 11.0 -118.1
12 -116.6 -116.9 -118.0 12.0 -116.6 12.0 -116.9 12.0 -117.9

==> GEV_Fitting_sigma.dat <==
ns y1 y2 y3 x1 yFit1 x2 yFit2 x3 yFit3
1 8.13 8.73 9.56 1 8.26 1 8.71 1 9.84
2 8.31 8.81 10.52 2 8.17 2 8.61 2 9.69
3 8.13 8.51 9.57 3 8.08 3 8.51 3 9.53
4 8.10 8.40 9.41 4 7.99 4 8.41 4 9.37
5 7.86 8.36 8.69 5 7.90 5 8.32 5 9.21
6 7.73 8.31 8.89 6 7.81 6 8.22 6 9.06
7 7.65 7.83 8.74 7 7.72 7 8.12 7 8.90
8 7.62 7.72 8.68 8 7.63 8 8.02 8 8.74
9 7.53 7.69 8.47 9 7.54 9 7.92 9 8.59
10 7.42 7.64 8.41 10 7.45 10 7.82 10 8.43
11 7.35 8.41 8.44 11 7.36 11 7.72 11 8.27
12 7.34 7.59 8.35 12 7.27 12 7.63 12 8.11

==> GEV_fitting_k.dat <==
ns y1 y2 y3 x1 yFit1 x2 yFit2 x3 yFit3
1 -0.151 -0.186 -0.178 1 -0.146 1 -0.185 1 -0.183
2 -0.093 -0.122 -0.226 2 -0.092 2 -0.118 2 -0.133
3 -0.061 -0.075 -0.122 3 -0.068 3 -0.088 3 -0.111
4 -0.053 -0.070 -0.120 4 -0.054 4 -0.071 4 -0.097
5 -0.039 -0.062 -0.084 5 -0.044 5 -0.058 5 -0.088
6 -0.035 -0.060 -0.067 6 -0.037 6 -0.050 6 -0.082
7 -0.027 -0.033 -0.065 7 -0.031 7 -0.043 7 -0.076
8 -0.025 -0.033 -0.077 8 -0.027 8 -0.037 8 -0.072
9 -0.030 -0.027 -0.074 9 -0.023 9 -0.032 9 -0.069
10 -0.022 -0.034 -0.057 10 -0.020 10 -0.028 10 -0.066
11 -0.024 -0.055 -0.059 11 -0.017 11 -0.025 11 -0.063
12 -0.015 -0.024 -0.069 12 -0.015 12 -0.022 12 -0.061

==> PDF_MC_dist.dat <==
bin_centers1 pdf_counts1 bin_centers_dist1 pdf_counts_dist1 bin_centers12 pdf_counts12 bin_centers_dist12  pdf_counts_dist12
-226.984500 0.000109 -228.957500 0.000000 -224.582000 0.000044 -251.696500 0.000000
-226.553500 0.000000 -228.472500 0.000000 -224.146000 0.000000 -251.089500 0.000000
-226.122500 0.000000 -227.987500 0.000001 -223.710000 0.000000 -250.482500 0.000000
-225.691500 0.000000 -227.502500 0.000001 -223.274000 0.000000 -249.875500 0.000000
-225.260500 0.000000 -227.017500 0.000000 -222.838000 0.000000 -249.268500 0.000000
-224.829500 0.000000 -226.532500 0.000000 -222.402000 0.000000 -248.661500 0.000000
-224.398500 0.000000 -226.047500 0.000000 -221.966000 0.000000 -248.054500 0.000000
-223.967500 0.000000 -225.562500 0.000000 -221.530000 0.000000 -247.447500 0.000000
-223.536500 0.000000 -225.077500 0.000000 -221.094000 0.000044 -246.840500 0.000000
-223.105500 0.000000 -224.592500 0.000001 -220.658000 0.000000 -246.233500 0.000000
-222.674500 0.000000 -224.107500 0.000001 -220.222000 0.000000 -245.626500 0.000000
-222.243500 0.000000 -223.622500 0.000001 -219.786000 0.000000 -245.019500 0.000000
-221.812500 0.000000 -223.137500 0.000002 -219.350000 0.000000 -244.412500 0.000000
-221.381500 0.000000 -222.652500 0.000002 -218.914000 0.000000 -243.805500 0.000000
-220.950500 0.000109 -222.167500 0.000004 -218.478000 0.000000 -243.198500 0.000000
-220.519500 0.000000 -221.682500 0.000004 -218.042000 0.000000 -242.591500 0.000000
-220.088500 0.000000 -221.197500 0.000005 -217.606000 0.000000 -241.984500 0.000000
-219.657500 0.000219 -220.712500 0.000006 -217.170000 0.000000 -241.377500 0.000000
-219.226500 0.000000 -220.227500 0.000008 -216.734000 0.000000 -240.770500 0.000000
-218.795500 0.000000 -219.742500 0.000008 -216.298000 0.000044 -240.163500 0.000000
-218.364500 0.000109 -219.257500 0.000010 -215.862000 0.000000 -239.556500 0.000000
-217.933500 0.000000 -218.772500 0.000013 -215.426000 0.000000 -238.949500 0.000000
-217.502500 0.000000 -218.287500 0.000018 -214.990000 0.000000 -238.342500 0.000000
-217.071500 0.000000 -217.802500 0.000014 -214.554000 0.000000 -237.735500 0.000000
-216.640500 0.000000 -217.317500 0.000019 -214.118000 0.000000 -237.128500 0.000000
-216.209500 0.000219 -216.832500 0.000021 -213.682000 0.000000 -236.521500 0.000000
-215.778500 0.000109 -216.347500 0.000024 -213.246000 0.000000 -235.914500 0.000000
-215.347500 0.000109 -215.862500 0.000030 -212.810000 0.000000 -235.307500 0.000001
-214.916500 0.000000 -215.377500 0.000034 -212.374000 0.000000 -234.700500 0.000001
-214.485500 0.000000 -214.892500 0.000043 -211.938000 0.000000 -234.093500 0.000000
-214.054500 0.000000 -214.407500 0.000042 -211.502000 0.000044 -233.486500 0.000001
-213.623500 0.000000 -213.922500 0.000052 -211.066000 0.000000 -232.879500 0.000002
-213.192500 0.000000 -213.437500 0.000060 -210.630000 0.000044 -232.272500 0.000001
-212.761500 0.000000 -212.952500 0.000066 -210.194000 0.000088 -231.665500 0.000000
-212.330500 0.000000 -212.467500 0.000077 -209.758000 0.000000 -231.058500 0.000001
-211.899500 0.000000 -211.982500 0.000081 -209.322000 0.000000 -230.451500 0.000002
-211.468500 0.000109 -211.497500 0.000096 -208.886000 0.000044 -229.844500 0.000002
-211.037500 0.000000 -211.012500 0.000105 -208.450000 0.000044 -229.237500 0.000003
-210.606500 0.000109 -210.527500 0.000128 -208.014000 0.000263 -228.630500 0.000002
-210.175500 0.000000 -210.042500 0.000139 -207.578000 0.000044 -228.023500 0.000003
-209.744500 0.000109 -209.557500 0.000156 -207.142000 0.000044 -227.416500 0.000004
-209.313500 0.000000 -209.072500 0.000184 -206.706000 0.000000 -226.809500 0.000003
-208.882500 0.000219 -208.587500 0.000199 -206.270000 0.000131 -226.202500 0.000005
-208.451500 0.000000 -208.102500 0.000226 -205.834000 0.000088 -225.595500 0.000005
-208.020500 0.000109 -207.617500 0.000249 -205.398000 0.000000 -224.988500 0.000006
-207.589500 0.000328 -207.132500 0.000261 -204.962000 0.000088 -224.381500 0.000008
-207.158500 0.000656 -206.647500 0.000303 -204.526000 0.000088 -223.774500 0.000006
-206.727500 0.000109 -206.162500 0.000338 -204.090000 0.000044 -223.167500 0.000009
-206.296500 0.000328 -205.677500 0.000386 -203.654000 0.000088 -222.560500 0.000010
-205.865500 0.000438 -205.192500 0.000426 -203.218000 0.000394 -221.953500 0.000009
-205.434500 0.000219 -204.707500 0.000460 -202.782000 0.000088 -221.346500 0.000010
-205.003500 0.000547 -204.222500 0.000502 -202.346000 0.000263 -220.739500 0.000014
-204.572500 0.000109 -203.737500 0.000577 -201.910000 0.000088 -220.132500 0.000015
-204.141500 0.000438 -203.252500 0.000622 -201.474000 0.000219 -219.525500 0.000014
-203.710500 0.000656 -202.767500 0.000689 -201.038000 0.000219 -218.918500 0.000022
-203.279500 0.000766 -202.282500 0.000748 -200.602000 0.000307 -218.311500 0.000022
-202.848500 0.000984 -201.797500 0.000829 -200.166000 0.000394 -217.704500 0.000022
-202.417500 0.000547 -201.312500 0.000890 -199.730000 0.000307 -217.097500 0.000024
-201.986500 0.000656 -200.827500 0.000995 -199.294000 0.000394 -216.490500 0.000028
-201.555500 0.000875 -200.342500 0.001085 -198.858000 0.000175 -215.883500 0.000034
-201.124500 0.000766 -199.857500 0.001151 -198.422000 0.000175 -215.276500 0.000034
-200.693500 0.000766 -199.372500 0.001275 -197.986000 0.000394 -214.669500 0.000042
-200.262500 0.001313 -198.887500 0.001404 -197.550000 0.000482 -214.062500 0.000041
-199.831500 0.000656 -198.402500 0.001527 -197.114000 0.000482 -213.455500 0.000052
-199.400500 0.000875 -197.917500 0.001588 -196.678000 0.000526 -212.848500 0.000059
-198.969500 0.000875 -197.432500 0.001759 -196.242000 0.000570 -212.241500 0.000061
-198.538500 0.001094 -196.947500 0.001932 -195.806000 0.000876 -211.634500 0.000068
-198.107500 0.001313 -196.462500 0.002078 -195.370000 0.000876 -211.027500 0.000077
-197.676500 0.001313 -195.977500 0.002256 -194.934000 0.001052 -210.420500 0.000088
-197.245500 0.001313 -195.492500 0.002438 -194.498000 0.000876 -209.813500 0.000096
-196.814500 0.001860 -195.007500 0.002622 -194.062000 0.001008 -209.206500 0.000105
-196.383500 0.001750 -194.522500 0.002771 -193.626000 0.000964 -208.599500 0.000120
-195.952500 0.002516 -194.037500 0.003044 -193.190000 0.001359 -207.992500 0.000132
-195.521500 0.002297 -193.552500 0.003288 -192.754000 0.001490 -207.385500 0.000143
-195.090500 0.002516 -193.067500 0.003510 -192.318000 0.001096 -206.778500 0.000153
-194.659500 0.002516 -192.582500 0.003765 -191.882000 0.001359 -206.171500 0.000176
-194.228500 0.001860 -192.097500 0.004036 -191.446000 0.001490 -205.564500 0.000187
-193.797500 0.003391 -191.612500 0.004332 -191.010000 0.001884 -204.957500 0.000217
-193.366500 0.003500 -191.127500 0.004589 -190.574000 0.002498 -204.350500 0.000246
-192.935500 0.004813 -190.642500 0.004967 -190.138000 0.001841 -203.743500 0.000247
-192.504500 0.004157 -190.157500 0.005287 -189.702000 0.002323 -203.136500 0.000270
-192.073500 0.004375 -189.672500 0.005678 -189.266000 0.001972 -202.529500 0.000302
-191.642500 0.003282 -189.187500 0.006020 -188.830000 0.002849 -201.922500 0.000338
-191.211500 0.004922 -188.702500 0.006449 -188.394000 0.003024 -201.315500 0.000375
-190.780500 0.004704 -188.217500 0.006847 -187.958000 0.002717 -200.708500 0.000408
-190.349500 0.003172 -187.732500 0.007273 -187.522000 0.002936 -200.101500 0.000460
-189.918500 0.004594 -187.247500 0.007753 -187.086000 0.003813 -199.494500 0.000494
-189.487500 0.004922 -186.762500 0.008300 -186.650000 0.003681 -198.887500 0.000562
-189.056500 0.005797 -186.277500 0.008811 -186.214000 0.003506 -198.280500 0.000595
-188.625500 0.005688 -185.792500 0.009269 -185.778000 0.004032 -197.673500 0.000646
-188.194500 0.006891 -185.307500 0.009837 -185.342000 0.004558 -197.066500 0.000736
-187.763500 0.007766 -184.822500 0.010454 -184.906000 0.004733 -196.459500 0.000786
-187.332500 0.007548 -184.337500 0.010921 -184.470000 0.005434 -195.852500 0.000886
-186.901500 0.007329 -183.852500 0.011604 -184.034000 0.006267 -195.245500 0.000947
-186.470500 0.011157 -183.367500 0.012163 -183.598000 0.005259 -194.638500 0.001036
-186.039500 0.009407 -182.882500 0.012878 -183.162000 0.005390 -194.031500 0.001142
-185.608500 0.008095 -182.397500 0.013610 -182.726000 0.005522 -193.424500 0.001250
-185.177500 0.010939 -181.912500 0.014333 -182.290000 0.007056 -192.817500 0.001373
-184.746500 0.010720 -181.427500 0.015036 -181.854000 0.007275 -192.210500 0.001483
-184.315500 0.010939 -180.942500 0.015730 -181.418000 0.007888 -191.603500 0.001609
-183.884500 0.010610 -180.457500 0.016651 -180.982000 0.007844 -190.996500 0.001774
-183.453500 0.012908 -179.972500 0.017541 -180.546000 0.007362 -190.389500 0.001946
-183.022500 0.016189 -179.487500 0.018195 -180.110000 0.007669 -189.782500 0.002088
-182.591500 0.015642 -179.002500 0.019061 -179.674000 0.009203 -189.175500 0.002273
-182.160500 0.013345 -178.517500 0.019925 -179.238000 0.007669 -188.568500 0.002446
-181.729500 0.014986 -178.032500 0.020818 -178.802000 0.009291 -187.961500 0.002689
-181.298500 0.015861 -177.547500 0.021638 -178.366000 0.011701 -187.354500 0.002921
-180.867500 0.016517 -177.062500 0.022671 -177.930000 0.011745 -186.747500 0.003144
-180.436500 0.018924 -176.577500 0.023576 -177.494000 0.012183 -186.140500 0.003468
-180.005500 0.018158 -176.092500 0.024464 -177.058000 0.011657 -185.533500 0.003717
-179.574500 0.019471 -175.607500 0.025335 -176.622000 0.011657 -184.926500 0.004030
-179.143500 0.017174 -175.122500 0.026346 -176.186000 0.014155 -184.319500 0.004392
-178.712500 0.021440 -174.637500 0.027263 -175.750000 0.014505 -183.712500 0.004777
-178.281500 0.022205 -174.152500 0.028269 -175.314000 0.013629 -183.105500 0.005141
-177.850500 0.021768 -173.667500 0.029171 -174.878000 0.014330 -182.498500 0.005500
-177.419500 0.023409 -173.182500 0.029988 -174.442000 0.017003 -181.891500 0.006005
-176.988500 0.023518 -172.697500 0.030772 -174.006000 0.016346 -181.284500 0.006489
-176.557500 0.023627 -172.212500 0.031630 -173.570000 0.017442 -180.677500 0.007057
-176.126500 0.022205 -171.727500 0.032476 -173.134000 0.017792 -180.070500 0.007584
-175.695500 0.024174 -171.242500 0.033275 -172.698000 0.018800 -179.463500 0.008168
-175.264500 0.027456 -170.757500 0.034225 -172.262000 0.017924 -178.856500 0.008740
-174.833500 0.028222 -170.272500 0.034855 -171.826000 0.018888 -178.249500 0.009476
-174.402500 0.025706 -169.787500 0.035539 -171.390000 0.021254 -177.642500 0.010142
-173.971500 0.029206 -169.302500 0.036203 -170.954000 0.021561 -177.035500 0.010973
-173.540500 0.029753 -168.817500 0.036852 -170.518000 0.021693 -176.428500 0.011794
-173.109500 0.028987 -168.332500 0.037325 -170.082000 0.021123 -175.821500 0.012564
-172.678500 0.033581 -167.847500 0.037794 -169.646000 0.022613 -175.214500 0.013489
-172.247500 0.032159 -167.362500 0.037967 -169.210000 0.024410 -174.607500 0.014370
-171.816500 0.035004 -166.877500 0.038571 -168.774000 0.022744 -174.000500 0.015401
-171.385500 0.032050 -166.392500 0.038826 -168.338000 0.026294 -173.393500 0.016426
-170.954500 0.036316 -165.907500 0.038919 -167.902000 0.028266 -172.786500 0.017512
-170.523500 0.035441 -165.422500 0.039058 -167.466000 0.026688 -172.179500 0.018656
-170.092500 0.033581 -164.937500 0.038963 -167.030000 0.031553 -171.572500 0.019857
-169.661500 0.034457 -164.452500 0.038720 -166.594000 0.028880 -170.965500 0.020994
-169.230500 0.038285 -163.967500 0.038483 -166.158000 0.030107 -170.358500 0.022497
-168.799500 0.035222 -163.482500 0.038242 -165.722000 0.031202 -169.751500 0.023667
-168.368500 0.035769 -162.997500 0.038012 -165.286000 0.031509 -169.144500 0.025056
-167.937500 0.034894 -162.512500 0.037448 -164.850000 0.031377 -168.537500 0.026448
-167.506500 0.039816 -162.027500 0.036929 -164.414000 0.033875 -167.930500 0.027814
-167.075500 0.037629 -161.542500 0.036014 -163.978000 0.032122 -167.323500 0.029246
-166.644500 0.035769 -161.057500 0.035321 -163.542000 0.037206 -166.716500 0.030661
-166.213500 0.036972 -160.572500 0.034301 -163.106000 0.037776 -166.109500 0.031994
-165.782500 0.047036 -160.087500 0.033454 -162.670000 0.036110 -165.502500 0.033491
-165.351500 0.037082 -159.602500 0.032253 -162.234000 0.037118 -164.895500 0.034912
-164.920500 0.040692 -159.117500 0.031245 -161.798000 0.038214 -164.288500 0.036067
-164.489500 0.038941 -158.632500 0.030180 -161.362000 0.040317 -163.681500 0.037748
-164.058500 0.036972 -158.147500 0.028952 -160.926000 0.039353 -163.074500 0.038842
-163.627500 0.035332 -157.662500 0.027491 -160.490000 0.041983 -162.467500 0.040051
-163.196500 0.034347 -157.177500 0.026203 -160.054000 0.041501 -161.860500 0.040889
-162.765500 0.033035 -156.692500 0.024767 -159.618000 0.042640 -161.253500 0.041942
-162.334500 0.035769 -156.207500 0.023283 -159.182000 0.044349 -160.646500 0.042729
-161.903500 0.033581 -155.722500 0.021991 -158.746000 0.042947 -160.039500 0.043291
-161.472500 0.035004 -155.237500 0.020516 -158.310000 0.042289 -159.432500 0.043929
-161.041500 0.031722 -154.752500 0.019244 -157.874000 0.043385 -158.825500 0.044200
-160.610500 0.034128 -154.267500 0.017799 -157.438000 0.041632 -158.218500 0.044272
-160.179500 0.031284 -153.782500 0.016408 -157.002000 0.043516 -157.611500 0.044162
-159.748500 0.034128 -153.297500 0.015081 -156.566000 0.043999 -157.004500 0.043438
-159.317500 0.031284 -152.812500 0.013711 -156.130000 0.042640 -156.397500 0.042828
-158.886500 0.032378 -152.327500 0.012505 -155.694000 0.042070 -155.790500 0.041968
-158.455500 0.029315 -151.842500 0.011304 -155.258000 0.042596 -155.183500 0.040773
-158.024500 0.028659 -151.357500 0.010170 -154.822000 0.043560 -154.576500 0.039376
-157.593500 0.028440 -150.872500 0.009092 -154.386000 0.042596 -153.969500 0.037690
-157.162500 0.026800 -150.387500 0.008048 -153.950000 0.040405 -153.362500 0.035719
-156.731500 0.025378 -149.902500 0.007145 -153.514000 0.038915 -152.755500 0.033783
-156.300500 0.022862 -149.417500 0.006171 -153.078000 0.038258 -152.148500 0.031584
-155.869500 0.019361 -148.932500 0.005428 -152.642000 0.035847 -151.541500 0.029190
-155.438500 0.018705 -148.447500 0.004764 -152.206000 0.033350 -150.934500 0.026833
-155.007500 0.020236 -147.962500 0.004056 -151.770000 0.031290 -150.327500 0.024380
-154.576500 0.020127 -147.477500 0.003420 -151.334000 0.029449 -149.720500 0.021812
-154.145500 0.017392 -146.992500 0.002909 -150.898000 0.028178 -149.113500 0.019261
-153.714500 0.018049 -146.507500 0.002461 -150.462000 0.025812 -148.506500 0.016912
-153.283500 0.015642 -146.022500 0.002038 -150.026000 0.024366 -147.899500 0.014471
-152.852500 0.015642 -145.537500 0.001723 -149.590000 0.020728 -147.292500 0.012400
-152.421500 0.012689 -145.052500 0.001370 -149.154000 0.019151 -146.685500 0.010334
-151.990500 0.012579 -144.567500 0.001146 -148.718000 0.019019 -146.078500 0.008479
-151.559500 0.012798 -144.082500 0.000943 -148.282000 0.017003 -145.471500 0.006879
-151.128500 0.010282 -143.597500 0.000723 -147.846000 0.014505 -144.864500 0.005483
-150.697500 0.011048 -143.112500 0.000585 -147.410000 0.012183 -144.257500 0.004285
-150.266500 0.008423 -142.627500 0.000445 -146.974000 0.010123 -143.650500 0.003262
-149.835500 0.009407 -142.142500 0.000355 -146.538000 0.009904 -143.043500 0.002472
-149.404500 0.005688 -141.657500 0.000259 -146.102000 0.009028 -142.436500 0.001814
-148.973500 0.005797 -141.172500 0.000196 -145.666000 0.007801 -141.829500 0.001281
-148.542500 0.005688 -140.687500 0.000158 -145.230000 0.005960 -141.222500 0.000875
-148.111500 0.004157 -140.202500 0.000113 -144.794000 0.005040 -140.615500 0.000612
-147.680500 0.004813 -139.717500 0.000085 -144.358000 0.003331 -140.008500 0.000381
-147.249500 0.003172 -139.232500 0.000064 -143.922000 0.003637 -139.401500 0.000252
-146.818500 0.002844 -138.747500 0.000048 -143.486000 0.002586 -138.794500 0.000158
-146.387500 0.002625 -138.262500 0.000029 -143.050000 0.002147 -138.187500 0.000092
-145.956500 0.001641 -137.777500 0.000022 -142.614000 0.001534 -137.580500 0.000057
-145.525500 0.002625 -137.292500 0.000013 -142.178000 0.001402 -136.973500 0.000029
-145.094500 0.000984 -136.807500 0.000010 -141.742000 0.000570 -136.366500 0.000014
-144.663500 0.000547 -136.322500 0.000006 -141.306000 0.001052 -135.759500 0.000007
-144.232500 0.000328 -135.837500 0.000005 -140.870000 0.000307 -135.152500 0.000004
-143.801500 0.000109 -135.352500 0.000003 -140.434000 0.000394 -134.545500 0.000002
-143.370500 0.000109 -134.867500 0.000003 -139.998000 0.000263 -133.938500 0.000000
-142.939500 0.000438 -134.382500 0.000001 -139.562000 0.000219 -133.331500 0.000001
-142.508500 0.000328 -133.897500 0.000001 -139.126000 0.000131 -132.724500 0.000000
-142.077500 0.000109 -133.412500 0.000000 -138.690000 0.000131 -132.117500 0.000000
-141.646500 0.000109 -132.927500 0.000000 -138.254000 0.000000 -131.510500 0.000000
-141.215500 0.000109 -132.442500 0.000000 -137.818000 0.000044 -130.903500 0.000000
